A JWST transiting survey of FGK stellar limb darkening: empirical evidence for quadratic laws and atmospheric model comparisons

We present a study of stellar limb-darkening using JWST transit observations of seven exoplanets orbiting FGK host stars, spanning 4200-6800 K. The wide wavelength coverage and high S/N of NIRISS/SOSS and NIRSpec/PRISM enable precise constraints on the wavelength-dependent limb-darkening. Using Bayesian model selection, we find that the quadratic limb-darkening law is statistically preferred over higher-order laws for most FGK stars, recovers consistent intensity profiles for $>$95% of the stellar disk area, and introduces a minimal bias in the derived transit depths of only $\sim$14 ppm (1$\sigma$) for 6/7 targets. This contrasts with previous studies relying on stellar models. We compare the empirically derived quadratic coefficients to predictions from the PHOENIX, MPS-ATLAS, MURaM, and Stagger stellar atmosphere grids. We introduce a quadratic limb-darkening parameterization in terms of limb intensity ($\ell$) and curvature at mid-$\mu$ ($\delta$), finding that empirical FGK limb darkening is generally more linear than models predict ($\delta \lesssim 0.1$). We identify wavelength-independent offsets between data and model quadratic coefficients, minimized by adopting $\mu_{\rm min} = 0.2$ in intensity calculations; we attribute this in part to models overpredicting limb-darkening near the limb where the plane-parallel approximation breaks down. For spherical PHOENIX models, we derive a $\mu$ rescaling method using a $\tau = 1$ photospheric radius. With these corrections, residual offsets are minimized and all stellar models achieve statistically acceptable fits. We provide recommended limb-darkening offset priors for use in JWST transit analyses, enabling more accurate constraints on exoplanet transmission spectra while accounting for residual stellar model uncertainties.

==> mu_eff_slantfix_mufix_rounded_Z+0.5.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,0.5,-99.0
lte02300-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,0.5,0.2281
lte02300-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,0.5,0.1878
lte02300-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,0.5,0.1406
lte02300-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,0.5,0.1229
lte02300-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,0.5,0.1047
lte02300-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,0.5,0.0784
lte02300-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,0.5,0.0594
lte02300-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,0.5,0.0434
lte02300-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,0.5,0.0339
lte02300-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,0.5,0.025
lte02300-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,0.5,0.0187
lte02300-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,0.5,0.0139
lte02400-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,0.5,0.2866
lte02400-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,0.5,0.2297
lte02400-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,0.5,0.1887
lte02400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,0.5,0.1418
lte02400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,0.5,0.1242
lte02400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,0.5,0.1075
lte02400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,0.5,0.0806
lte02400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,0.5,0.0608
lte02400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,0.5,0.0441
lte02400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,0.5,0.0342
lte02400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,0.5,0.0252
lte02400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,0.5,0.0189
lte02400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,0.5,0.014
lte02500-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,0.5,0.2908
lte02500-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,0.5,0.2328
lte02500-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,0.5,0.1916
lte02500-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,0.5,0.1436
lte02500-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,0.5,0.1256
lte02500-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,0.5,0.1114
lte02500-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,0.5,0.0839
lte02500-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,0.5,0.0623
lte02500-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,0.5,0.045
lte02500-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,0.5,0.0347
lte02500-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,0.5,0.0254
lte02500-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,0.5,0.0191
lte02500-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,0.5,0.0142
lte02600-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,0.5,0.3011
lte02600-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.5,0.5,0.2379
lte02600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,0.5,0.1956
lte02600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,0.5,0.146
lte02600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,0.5,0.1272
lte02600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,0.5,0.1145
lte02600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,0.5,0.0877
lte02600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,0.5,0.0657
lte02600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,0.5,0.047
lte02600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,0.5,0.0357
lte02600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,0.5,0.0259
lte02600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,0.5,0.0193
lte02600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,0.5,0.0144
lte02700-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,0.5,0.3136
lte02700-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,0.5,0.2459
lte02700-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,0.5,0.2015
lte02700-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,0.5,0.1486
lte02700-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,0.5,0.1323
lte02700-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,0.5,0.1161
lte02700-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,0.5,0.0906
lte02700-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,0.5,0.0686
lte02700-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,0.5,0.0493
lte02700-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,0.5,0.0376
lte02700-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,0.5,0.027
lte02700-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,0.5,0.0197
lte02700-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,0.5,0.0145
lte02800-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,0.5,0.3462
lte02800-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,0.5,0.2644
lte02800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.0,0.5,0.2123
lte02800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,0.5,0.1562
lte02800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,0.5,0.1361
lte02800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,0.5,0.1171
lte02800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,0.5,0.0937
lte02800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,0.5,0.0725
lte02800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,0.5,0.0521
lte02800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,0.5,0.0396
lte02800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,0.5,0.0285
lte02800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,0.5,0.0207
lte02800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,0.5,0.015
lte02900-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,0.5,0.3819
lte02900-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,0.5,0.2884
lte02900-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,0.5,0.2327
lte02900-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,0.5,0.1671
lte02900-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,0.5,0.1391
lte02900-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,0.5,0.1183
lte02900-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,0.5,0.0961
lte02900-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,0.5,0.074
lte02900-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,0.5,0.0536
lte02900-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,0.5,0.041
lte02900-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,0.5,0.0298
lte02900-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,0.5,0.0221
lte02900-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,0.5,0.0159
lte03000-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,0.5,0.4184
lte03000-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,0.5,0.3276
lte03000-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,0.5,0.2591
lte03000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,0.5,0.1849
lte03000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,0.5,0.147
lte03000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,0.5,0.1209
lte03000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,0.5,0.0976
lte03000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,0.5,0.0761
lte03000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,0.5,0.0546
lte03000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,0.5,0.0426
lte03000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,0.5,0.0317
lte03000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,0.5,0.023
lte03000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,0.5,0.0166
lte03100-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,0.5,0.4498
lte03100-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,0.5,0.3614
lte03100-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,0.5,0.2936
lte03100-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,0.5,0.2124
lte03100-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,0.5,0.1695
lte03100-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,0.5,0.1295
lte03100-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,0.5,0.0983
lte03100-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,0.5,0.075
lte03100-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,0.5,0.0557
lte03100-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,0.5,0.0438
lte03100-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,0.5,0.0321
lte03100-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,0.5,0.0239
lte03100-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,0.5,0.0176
lte03200-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,0.5,0.4688
lte03200-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,0.5,0.3814
lte03200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,0.5,0.3136
lte03200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,0.5,0.2333
lte03200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,0.5,0.1889
lte03200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,0.5,0.1451
lte03200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,0.5,0.1028
lte03200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,0.5,0.0763
lte03200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,0.5,0.0582
lte03200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,0.5,0.0458
lte03200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,0.5,0.0334
lte03200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,0.5,0.0247
lte03200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,0.5,0.0181
lte03300-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,0.5,0.4666
lte03300-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,0.5,0.382
lte03300-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,0.5,0.319
lte03300-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,0.5,0.2339
lte03300-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,0.5,0.1913
lte03300-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,0.5,0.1507
lte03300-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,0.5,0.1094
lte03300-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,0.5,0.08
lte03300-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,0.5,0.0603
lte03300-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,0.5,0.0474
lte03300-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,0.5,0.0347
lte03300-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,0.5,0.0257
lte03300-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,0.5,0.0187
lte03400-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,0.5,0.4986
lte03400-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,0.5,0.3953
lte03400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,0.5,0.2354
lte03400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,0.5,0.1931
lte03400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,0.5,0.154
lte03400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,0.5,0.1131
lte03400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,0.5,0.0847
lte03400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,0.5,0.0619
lte03400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,0.5,0.0485
lte03400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,0.5,0.0356
lte03400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,0.5,0.0264
lte03400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,0.5,0.0193
lte03500-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,0.5,0.4991
lte03500-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,0.5,0.3958
lte03500-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,0.5,0.3192
lte03500-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,0.5,0.2363
lte03500-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,0.5,0.1942
lte03500-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,0.5,0.1558
lte03500-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,0.5,0.115
lte03500-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,0.5,0.087
lte03500-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,0.5,0.0633
lte03500-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,0.5,0.0494
lte03500-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,0.5,0.0363
lte03500-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,0.5,0.027
lte03500-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,0.5,0.0197
lte03600-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,0.5,0.4965
lte03600-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,0.5,0.3943
lte03600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,0.5,0.3181
lte03600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,0.5,0.2357
lte03600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,0.5,0.1943
lte03600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,0.5,0.1562
lte03600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,0.5,0.116
lte03600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,0.5,0.088
lte03600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,0.5,0.0642
lte03600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,0.5,0.05
lte03600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,0.5,0.0368
lte03600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,0.5,0.0273
lte03600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,0.5,0.02
lte03700-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,0.5,0.4932
lte03700-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,0.5,0.3917
lte03700-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,0.5,0.316
lte03700-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,0.5,0.2344
lte03700-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,0.5,0.1936
lte03700-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,0.5,0.1558
lte03700-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,0.5,0.1158
lte03700-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,0.5,0.0882
lte03700-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,0.5,0.0646
lte03700-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,0.5,0.0503
lte03700-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,0.5,0.037
lte03700-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,0.5,0.0276
lte03700-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,0.5,0.0202
lte03800-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,0.5,0.4886
lte03800-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,0.5,0.3886
lte03800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,0.5,0.3137
lte03800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,0.5,0.233
lte03800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,0.5,0.1925
lte03800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,0.5,0.1551
lte03800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,0.5,0.1154
lte03800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,0.5,0.0881
lte03800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,0.5,0.0647
lte03800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,0.5,0.0503
lte03800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,0.5,0.037
lte03800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,0.5,0.0276
lte03800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,0.5,0.0204
lte03900-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,0.5,0.484
lte03900-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,0.5,0.3845
lte03900-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,0.5,0.3113
lte03900-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,0.5,0.2311
lte03900-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,0.5,0.1911
lte03900-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,0.5,0.1541
lte03900-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,0.5,0.1149
lte03900-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,0.5,0.0878
lte03900-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,0.5,0.0645
lte03900-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,0.5,0.0501
lte03900-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,0.5,0.037
lte03900-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,0.5,0.0276
lte03900-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,0.5,0.0204
lte04000-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,0.5,0.4795
lte04000-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,0.5,0.3808
lte04000-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,0.5,0.3083
lte04000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,0.5,0.2288
lte04000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,0.5,0.1895
lte04000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,0.5,0.1529
lte04000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,0.5,0.1141
lte04000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,0.5,0.0872
lte04000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,0.5,0.0641
lte04000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,0.5,0.05
lte04000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,0.5,0.0368
lte04000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,0.5,0.0276
lte04000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,0.5,0.0204
lte04100-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,0.5,0.4754
lte04100-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,0.5,0.3777
lte04100-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,0.5,0.3048
lte04100-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,0.5,0.2268
lte04100-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,0.5,0.1878
lte04100-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,0.5,0.1516
lte04100-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,0.5,0.1132
lte04100-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,0.5,0.0866
lte04100-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,0.5,0.0637
lte04100-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,0.5,0.0497
lte04100-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,0.5,0.0366
lte04100-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,0.5,0.0274
lte04100-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,0.5,0.0203
lte04200-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,0.5,0.4702
lte04200-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,0.5,0.3741
lte04200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,0.5,0.3023
lte04200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,0.5,0.2243
lte04200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,0.5,0.186
lte04200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,0.5,0.1502
lte04200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,0.5,0.1121
lte04200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,0.5,0.086
lte04200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,0.5,0.0633
lte04200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,0.5,0.0494
lte04200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,0.5,0.0364
lte04200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,0.5,0.0273
lte04200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,0.5,0.0202
lte04300-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,0.5,0.4666
lte04300-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,0.5,0.3708
lte04300-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,0.5,0.2992
lte04300-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,0.5,0.2224
lte04300-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,0.5,0.1843
lte04300-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,0.5,0.1489
lte04300-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,0.5,0.1112
lte04300-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,0.5,0.0853
lte04300-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,0.5,0.0628
lte04300-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,0.5,0.0491
lte04300-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,0.5,0.0362
lte04300-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,0.5,0.0271
lte04300-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,0.5,0.0201
lte04400-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,0.5,0.4642
lte04400-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,0.5,0.3679
lte04400-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,0.5,0.2971
lte04400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,0.5,0.2202
lte04400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,0.5,0.1827
lte04400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,0.5,0.1476
lte04400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,0.5,0.1103
lte04400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,0.5,0.0846
lte04400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,0.5,0.0624
lte04400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,0.5,0.0487
lte04400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,0.5,0.036
lte04400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,0.5,0.0269
lte04400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,0.5,0.02
lte04500-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,0.5,0.4621
lte04500-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,0.5,0.3654
lte04500-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,0.5,0.2951
lte04500-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,0.5,0.2186
lte04500-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,0.5,0.1813
lte04500-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,0.5,0.1466
lte04500-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,0.5,0.1095
lte04500-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,0.5,0.084
lte04500-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,0.5,0.0619
lte04500-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,0.5,0.0484
lte04500-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,0.5,0.0357
lte04500-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,0.5,0.0267
lte04500-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,0.5,0.0198
lte04600-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,0.5,0.4606
lte04600-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,0.5,0.364
lte04600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,0.5,0.2933
lte04600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,0.5,0.2175
lte04600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,0.5,0.1801
lte04600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,0.5,0.1457
lte04600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,0.5,0.1089
lte04600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,0.5,0.0835
lte04600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,0.5,0.0616
lte04600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,0.5,0.0481
lte04600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,0.5,0.0355
lte04600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,0.5,0.0266
lte04600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,0.5,0.0197
lte04700-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,0.5,0.4599
lte04700-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,0.5,0.3628
lte04700-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,0.5,0.2927
lte04700-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,0.5,0.2168
lte04700-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,0.5,0.1798
lte04700-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,0.5,0.1451
lte04700-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,0.5,0.1083
lte04700-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,0.5,0.0831
lte04700-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,0.5,0.0613
lte04700-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,0.5,0.048
lte04700-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,0.5,0.0354
lte04700-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,0.5,0.0265
lte04700-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,0.5,0.0196
lte04800-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,0.5,0.459
lte04800-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,0.5,0.3629
lte04800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,0.5,0.2928
lte04800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,0.5,0.2174
lte04800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,0.5,0.1797
lte04800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,0.5,0.1447
lte04800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,0.5,0.1081
lte04800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,0.5,0.0829
lte04800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,0.5,0.0612
lte04800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,0.5,0.0479
lte04800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,0.5,0.0353
lte04800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,0.5,0.0265
lte04800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,0.5,0.0196
lte04900-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,0.5,0.4596
lte04900-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,0.5,0.3633
lte04900-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,0.5,0.2939
lte04900-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,0.5,0.2178
lte04900-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,0.5,0.1797
lte04900-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,0.5,0.1448
lte04900-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,0.5,0.1082
lte04900-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,0.5,0.0832
lte04900-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,0.5,0.0614
lte04900-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,0.5,0.048
lte04900-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,0.5,0.0354
lte04900-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,0.5,0.0265
lte04900-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,0.5,0.0196
lte05100-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,0.5,0.4682
lte05100-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.5,0.5,0.3764
lte05100-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,0.5,0.3107
lte05100-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,0.5,0.2317
lte05100-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,0.5,0.1919
lte05100-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,0.5,0.1549
lte05100-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,0.5,0.1157
lte05100-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,0.5,0.0887
lte05100-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,0.5,0.0654
lte05100-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,0.5,0.051
lte05100-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,0.5,0.0376
lte05100-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,0.5,0.028
lte05100-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,0.5,0.0206
lte05200-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.5,0.5,0.382
lte05200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,0.5,0.3126
lte05200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,0.5,0.2329
lte05200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,0.5,0.1927
lte05200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,0.5,0.1555
lte05200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,0.5,0.1161
lte05200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,0.5,0.089
lte05200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,0.5,0.0656
lte05200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,0.5,0.0511
lte05200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,0.5,0.0377
lte05200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,0.5,0.028
lte05200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,0.5,0.0206
lte05300-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.0,0.5,0.4685
lte05300-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.5,0.5,0.3833
lte05300-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,0.5,0.3138
lte05300-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,0.5,0.234
lte05300-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,0.5,0.1936
lte05300-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,0.5,0.1561
lte05300-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,0.5,0.1167
lte05300-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,0.5,0.0892
lte05300-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,0.5,0.0657
lte05300-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,0.5,0.0513
lte05300-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,0.5,0.0378
lte05300-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,0.5,0.0281
lte05300-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,0.5,0.0206
lte05400-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.0,0.5,0.4698
lte05400-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.5,0.5,0.3848
lte05400-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,0.5,0.3158
lte05400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,0.5,0.2354
lte05400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,0.5,0.1947
lte05400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,0.5,0.1571
lte05400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,0.5,0.1173
lte05400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,0.5,0.0897
lte05400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,0.5,0.0661
lte05400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,0.5,0.0511
lte05400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,0.5,0.0379
lte05400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,0.5,0.0282
lte05400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,0.5,0.0206
lte05500-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.0,0.5,-99.0
lte05500-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,0.5,-99.0
lte05500-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.0,0.5,0.3179
lte05500-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,0.5,0.2369
lte05500-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,0.5,0.196
lte05500-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,0.5,0.158
lte05500-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,0.5,0.1177
lte05500-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,0.5,0.0901
lte05500-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,0.5,0.0663
lte05500-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,0.5,0.0519
lte05500-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,0.5,0.038
lte05500-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,0.5,0.0282
lte05500-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,0.5,0.0207
lte05600-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.0,0.5,-99.0
lte05600-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,0.5,0.3979
lte05600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,0.5,0.326
lte05600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,0.5,0.2502
lte05600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,0.5,0.2131
lte05600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,0.5,0.1583
lte05600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,0.5,0.1227
lte05600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,0.5,0.0935
lte05600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,0.5,0.0686
lte05600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,0.5,0.0523
lte05600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,0.5,0.0388
lte05600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,0.5,0.0287
lte05600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,0.5,0.0209
lte05700-0.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.0,0.5,0.4725
lte05700-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,0.5,0.3961
lte05700-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,0.5,-99.0
lte05700-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,0.5,0.2512
lte05700-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,0.5,0.2074
lte05700-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,0.5,0.1662
lte05700-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,0.5,0.1229
lte05700-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,0.5,0.0936
lte05700-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,0.5,0.0689
lte05700-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,0.5,0.0533
lte05700-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,0.5,0.0389
lte05700-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,0.5,0.0288
lte05700-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,0.5,0.0211
lte05800-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,0.5,-99.0
lte05800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,0.5,-99.0
lte05800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.5,0.5,0.2515
lte05800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,0.5,0.2077
lte05800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,0.5,0.1665
lte05800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,0.5,0.1233
lte05800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,0.5,0.0941
lte05800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,0.5,0.069
lte05800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,0.5,0.0529
lte05800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,0.5,0.039
lte05800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,0.5,0.0288
lte05800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,0.5,0.0211
lte05900-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.5,0.5,-99.0
lte05900-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,0.5,-99.0
lte05900-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,0.5,0.2086
lte05900-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,0.5,0.1673
lte05900-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,0.5,0.1238
lte05900-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,0.5,0.0942
lte05900-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,0.5,0.0691
lte05900-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,0.5,0.0534
lte05900-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,0.5,0.0391
lte05900-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,0.5,0.029
lte05900-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,0.5,0.0212
lte06000-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.5,0.5,0.3983
lte06000-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,0.5,-99.0
lte06000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,0.5,-99.0
lte06000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,0.5,0.2101
lte06000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,0.5,0.1682
lte06000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,0.5,0.124
lte06000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,0.5,0.0945
lte06000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,0.5,0.0692
lte06000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,0.5,0.0535
lte06000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,0.5,0.0391
lte06000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,0.5,0.029
lte06000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,0.5,0.0212
lte06100-0.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,0.5,0.5,0.3982
lte06100-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,0.5,-99.0
lte06100-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,0.5,0.2511
lte06100-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,0.5,0.2116
lte06100-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,0.5,0.1691
lte06100-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,0.5,0.1247
lte06100-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,0.5,0.0947
lte06100-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,0.5,0.0694
lte06100-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,0.5,0.0535
lte06100-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,0.5,0.0392
lte06100-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,0.5,0.029
lte06100-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,0.5,0.0212
lte06200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,0.5,-99.0
lte06200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,0.5,0.2518
lte06200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,0.5,-99.0
lte06200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,0.5,0.1703
lte06200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,0.5,0.1251
lte06200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,0.5,0.0951
lte06200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,0.5,0.0696
lte06200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,0.5,0.0537
lte06200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,0.5,0.0393
lte06200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,0.5,0.0291
lte06200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,0.5,0.0212
lte06300-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,0.5,-99.0
lte06300-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,0.5,-99.0
lte06300-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,0.5,0.2133
lte06300-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.5,0.5,0.1718
lte06300-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,0.5,0.1259
lte06300-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,0.5,0.0955
lte06300-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,0.5,0.0698
lte06300-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,0.5,0.0538
lte06300-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,0.5,0.0394
lte06300-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,0.5,0.0291
lte06300-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,0.5,0.0213
lte06400-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,0.5,0.3308
lte06400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.5,0.5,-99.0
lte06400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,0.5,0.2114
lte06400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,0.5,0.1714
lte06400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,0.5,0.1263
lte06400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,0.5,0.0958
lte06400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,0.5,0.0698
lte06400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,0.5,0.054
lte06400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,0.5,0.0395
lte06400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,0.5,0.0291
lte06400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,0.5,0.0213
lte06500-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,0.5,0.3308
lte06500-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,0.5,-99.0
lte06500-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,0.5,0.213
lte06500-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,0.5,-99.0
lte06500-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,0.5,0.1274
lte06500-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,0.5,0.0964
lte06500-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,0.5,0.0703
lte06500-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,0.5,0.0542
lte06500-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,0.5,0.0395
lte06500-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,0.5,0.0292
lte06500-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,0.5,0.0214
lte06600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,0.5,0.331
lte06600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,0.5,-99.0
lte06600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,0.5,0.2099
lte06600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,0.5,0.1702
lte06600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,0.5,0.128
lte06600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,0.5,0.0972
lte06600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,0.5,0.0703
lte06600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,0.5,0.0544
lte06600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,0.5,0.0397
lte06600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,0.5,0.0293
lte06600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,0.5,0.0214
lte06700-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,0.5,-99.0
lte06700-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,0.5,-99.0
lte06700-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,0.5,0.2126
lte06700-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,0.5,0.173
lte06700-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,0.5,0.1288
lte06700-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,0.5,0.0977
lte06700-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,0.5,0.0711
lte06700-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,0.5,0.0546
lte06700-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,0.5,0.0398
lte06700-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,0.5,0.0293
lte06700-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,0.5,0.0215
lte06800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,0.5,-99.0
lte06800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,0.5,-99.0
lte06800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,0.5,0.2113
lte06800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,0.5,0.1736
lte06800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,0.5,0.1289
lte06800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,0.5,0.0985
lte06800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,0.5,0.0714
lte06800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,0.5,0.0549
lte06800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,0.5,0.04
lte06800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,0.5,0.0295
lte06800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,6.0,0.5,0.0216
lte06900-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,0.5,0.3247
lte06900-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,0.5,0.249
lte06900-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.0,0.5,0.211
lte06900-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,0.5,0.1721
lte06900-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,0.5,0.1297
lte06900-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,0.5,0.0989
lte06900-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,0.5,0.072
lte06900-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,0.5,0.0552
lte06900-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,0.5,0.0402
lte06900-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,0.5,0.0296
lte06900-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,0.5,0.0216
lte07000-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,0.5,0.323
lte07000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,0.5,0.249
lte07000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,0.5,0.2108
lte07000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,0.5,0.1733
lte07000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,0.5,0.13
lte07000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,0.5,0.0996
lte07000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,0.5,0.0726
lte07000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,0.5,0.0558
lte07000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,0.5,0.0405
lte07000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,0.5,0.0298
lte07000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,0.5,0.0217
lte07200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,0.5,0.3208
lte07200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,0.5,-99.0
lte07200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.0,0.5,-99.0
lte07200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,0.5,0.1713
lte07200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,0.5,0.1302
lte07200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,0.5,0.1005
lte07200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,0.5,0.0738
lte07200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,0.5,0.0567
lte07200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,0.5,0.0411
lte07200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,0.5,0.0302
lte07200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,0.5,0.022
lte07400-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,0.5,0.3181
lte07400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,0.5,-99.0
lte07400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,0.5,0.2076
lte07400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,0.5,0.1723
lte07400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,0.5,0.1292
lte07400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,0.5,0.1012
lte07400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,0.5,0.0732
lte07400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,0.5,0.0581
lte07400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,0.5,0.0419
lte07400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,0.5,0.0307
lte07400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,0.5,0.0223
lte07600-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,0.5,0.3144
lte07600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,0.5,0.2415
lte07600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,0.5,0.2063
lte07600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,0.5,0.1725
lte07600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,0.5,0.1312
lte07600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,0.5,0.1021
lte07600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,0.5,0.0759
lte07600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,0.5,0.0587
lte07600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,0.5,0.0428
lte07600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,0.5,0.0313
lte07600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,0.5,0.0227
lte07800-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,0.5,0.3118
lte07800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,0.5,0.2401
lte07800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,0.5,0.2058
lte07800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,0.5,0.1696
lte07800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,0.5,0.1325
lte07800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,0.5,0.1034
lte07800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,0.5,0.0768
lte07800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,0.5,0.0597
lte07800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,0.5,0.0438
lte07800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,0.5,0.032
lte07800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,0.5,0.0232
lte08000-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,0.5,0.3086
lte08000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,0.5,0.2398
lte08000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,0.5,0.2063
lte08000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,0.5,0.1714
lte08000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,0.5,0.1336
lte08000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,0.5,0.1049
lte08000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,0.5,0.0778
lte08000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,0.5,0.0604
lte08000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,0.5,0.0447
lte08000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,0.5,0.0328
lte08000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,0.5,0.0237
lte08200-1.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,0.5,0.308
lte08200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,0.5,0.2429
lte08200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,0.5,0.2104
lte08200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,0.5,0.1762
lte08200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,0.5,0.137
lte08200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,0.5,0.1084
lte08200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,0.5,0.0805
lte08200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,0.5,0.0622
lte08200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,0.5,0.0455
lte08200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,0.5,0.0335
lte08200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,0.5,0.0241
lte08400-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,0.5,0.246
lte08400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,0.5,0.2138
lte08400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,0.5,0.1805
lte08400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,0.5,0.1397
lte08400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,0.5,0.1108
lte08400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,0.5,0.0829
lte08400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,0.5,0.0641
lte08400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,0.5,0.0467
lte08400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,0.5,0.0344
lte08400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,0.5,0.0248
lte08600-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,0.5,0.2509
lte08600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,0.5,0.2192
lte08600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,0.5,0.1851
lte08600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,0.5,0.1432
lte08600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,0.5,0.1133
lte08600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,0.5,0.0851
lte08600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.5,0.5,0.066
lte08600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,0.5,0.048
lte08600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,0.5,0.0351
lte08600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,0.5,0.0255
lte08800-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,1.5,0.5,0.2564
lte08800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,0.5,0.2255
lte08800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,0.5,0.1899
lte08800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,0.5,0.1473
lte08800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,0.5,0.1163
lte08800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,0.5,0.0871
lte08800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,0.5,0.0677
lte08800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,0.5,0.0493
lte08800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,0.5,0.0362
lte08800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,0.5,0.0263
lte09000-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,1.5,0.5,0.2591
lte09000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,0.5,0.2314
lte09000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,0.5,0.195
lte09000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,0.5,0.1518
lte09000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,0.5,0.1203
lte09000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,0.5,0.0897
lte09000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,0.5,0.0695
lte09000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.0,0.5,0.0506
lte09000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,0.5,0.0359
lte09000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,0.5,0.0269
lte09200-1.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,1.5,0.5,0.2619
lte09200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,0.5,0.2361
lte09200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,0.5,0.2006
lte09200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,0.5,0.1559
lte09200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,0.5,0.1232
lte09200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,0.5,0.0923
lte09200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,0.5,0.0717
lte09200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,0.5,0.0518
lte09200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,0.5,0.0378
lte09200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,0.5,0.0274
lte09400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,0.5,0.242
lte09400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,0.5,0.2045
lte09400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,0.5,0.1592
lte09400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,0.5,0.126
lte09400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,0.5,0.0944
lte09400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,0.5,0.0733
lte09400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,0.5,0.0533
lte09400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,0.5,0.0387
lte09400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,0.5,0.0282
lte09600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.0,0.5,0.2487
lte09600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,0.5,0.2094
lte09600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,0.5,0.1621
lte09600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,0.5,0.1279
lte09600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,0.5,0.096
lte09600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,0.5,0.0747
lte09600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,0.5,0.0546
lte09600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,0.5,0.0398
lte09600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,0.5,0.0287
lte09800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.0,0.5,0.2536
lte09800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,0.5,0.2136
lte09800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,0.5,0.1651
lte09800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,0.5,0.1303
lte09800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,0.5,0.0977
lte09800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,0.5,0.0761
lte09800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,0.5,0.0558
lte09800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,0.5,0.0409
lte09800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,0.5,0.0295
lte10000-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.0,0.5,0.2521
lte10000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,0.5,0.2173
lte10000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,0.5,0.168
lte10000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,0.5,0.1325
lte10000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,0.5,0.0991
lte10000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,0.5,0.0772
lte10000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,0.5,0.0567
lte10000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,0.5,0.0416
lte10000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,0.5,0.0302
lte10200-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.0,0.5,0.262
lte10200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,0.5,0.2204
lte10200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,0.5,0.1699
lte10200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,0.5,0.1341
lte10200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,0.5,0.1005
lte10200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,0.5,0.0784
lte10200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,0.5,0.0575
lte10200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,0.5,0.0423
lte10200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,0.5,0.0308
lte10400-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.0,0.5,0.2649
lte10400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,0.5,0.2231
lte10400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,0.5,0.1722
lte10400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,0.5,0.1356
lte10400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,0.5,0.1017
lte10400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,0.5,0.0795
lte10400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,0.5,0.0584
lte10400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,0.5,0.0429
lte10400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,0.5,0.0313
lte10600-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.0,0.5,0.2668
lte10600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,0.5,0.2243
lte10600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,0.5,0.1713
lte10600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,0.5,0.1371
lte10600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,0.5,0.1028
lte10600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,0.5,0.0802
lte10600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,0.5,0.059
lte10600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.5,0.5,0.0435
lte10600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,0.5,-99.0
lte10800-2.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.0,0.5,0.2683
lte10800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,0.5,0.2267
lte10800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,0.5,0.1753
lte10800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,0.5,0.1383
lte10800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,0.5,0.1038
lte10800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.5,0.5,0.081
lte10800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,0.5,0.0595
lte10800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,0.5,-99.0
lte11000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,0.5,0.2278
lte11000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,0.5,0.1765
lte11000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,0.5,0.1393
lte11000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,0.5,0.1046
lte11000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,0.5,0.0818
lte11000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,0.5,0.06
lte11000-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.5,0.5,0.0443
lte11000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,0.5,-99.0
lte11200-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,0.5,0.2288
lte11200-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,0.5,0.1776
lte11200-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,0.5,0.1401
lte11200-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,0.5,0.1052
lte11200-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,0.5,0.0822
lte11200-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,0.5,0.0606
lte11200-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,0.5,-99.0
lte11200-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,0.5,-99.0
lte11400-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,0.5,0.2291
lte11400-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,0.5,0.1784
lte11400-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,0.5,0.141
lte11400-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,0.5,0.1059
lte11400-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,0.5,0.0827
lte11400-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,0.5,0.0609
lte11400-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,0.5,-99.0
lte11400-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,0.5,-99.0
lte11600-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.5,0.5,0.2293
lte11600-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,0.5,0.1791
lte11600-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,0.5,0.1421
lte11600-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,0.5,0.1069
lte11600-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,0.5,0.0835
lte11600-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,0.5,0.0612
lte11600-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.5,0.5,-99.0
lte11600-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,6.0,0.5,-99.0
lte11800-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.5,0.5,0.2296
lte11800-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,0.5,0.1806
lte11800-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,0.5,0.1445
lte11800-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,0.5,0.109
lte11800-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,0.5,0.0844
lte11800-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,0.5,0.0617
lte11800-5.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,0.5,-99.0
lte11800-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,0.5,-99.0
lte12000-2.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.5,0.5,0.2301
lte12000-3.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,0.5,0.1818
lte12000-3.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,0.5,0.1458
lte12000-4.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,0.5,0.1101
lte12000-4.50+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,0.5,0.0861
lte12000-5.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,0.5,0.0624
lte12000-6.00+0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,0.5,-99.0


==> mu_eff_slantfix_mufix_rounded_Z+1.0.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,1.0,0.2688
lte02300-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,1.0,0.2154
lte02300-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,1.0,0.1783
lte02300-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,1.0,0.1341
lte02300-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,1.0,0.113
lte02300-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,1.0,0.0979
lte02300-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,1.0,0.076
lte02300-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,1.0,0.058
lte02300-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,1.0,0.0425
lte02300-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,1.0,0.033
lte02300-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,1.0,0.0241
lte02300-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,1.0,0.018
lte02300-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,1.0,0.0133
lte02400-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,1.0,-99.0
lte02400-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,1.0,0.2167
lte02400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,1.0,0.1787
lte02400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,1.0,0.1347
lte02400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,1.0,0.1137
lte02400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,1.0,0.0997
lte02400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,1.0,0.078
lte02400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,1.0,0.0594
lte02400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,1.0,0.0431
lte02400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,1.0,0.0334
lte02400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,1.0,0.0244
lte02400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,1.0,0.0182
lte02400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,1.0,0.0135
lte02500-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,1.0,0.2788
lte02500-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,1.0,0.2204
lte02500-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,1.0,0.1817
lte02500-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,1.0,0.1365
lte02500-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,1.0,0.1151
lte02500-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,1.0,0.1015
lte02500-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,1.0,0.0811
lte02500-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,1.0,0.0609
lte02500-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,1.0,0.044
lte02500-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,1.0,0.0338
lte02500-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,1.0,0.0247
lte02500-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,1.0,0.0184
lte02500-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,1.0,0.0136
lte02600-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,1.0,0.289
lte02600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,1.0,0.186
lte02600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,1.0,0.1392
lte02600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,1.0,0.1166
lte02600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,1.0,0.1027
lte02600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,1.0,0.0836
lte02600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,1.0,0.0642
lte02600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,1.0,0.0459
lte02600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,1.0,0.0348
lte02600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,1.0,0.0251
lte02600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,1.0,0.0187
lte02600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,1.0,0.0138
lte02700-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,1.0,0.3109
lte02700-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,1.0,0.2392
lte02700-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,1.0,0.1937
lte02700-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,1.0,0.1427
lte02700-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,1.0,0.1191
lte02700-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,1.0,0.1043
lte02700-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,1.0,0.0847
lte02700-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,1.0,0.0664
lte02700-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,1.0,0.048
lte02700-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,1.0,0.0365
lte02700-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,1.0,0.026
lte02700-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,1.0,0.019
lte02700-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,1.0,0.0139
lte02800-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,1.0,0.3506
lte02800-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,1.0,0.2619
lte02800-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,1.0,0.1496
lte02800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,1.0,0.123
lte02800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,1.0,0.1062
lte02800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,1.0,0.086
lte02800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,1.0,0.0682
lte02800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,1.0,0.0502
lte02800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,1.0,0.0382
lte02800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,1.0,0.0274
lte02800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,1.0,0.0199
lte02800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,1.0,0.0142
lte02900-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,1.0,0.385
lte02900-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,1.0,0.2923
lte02900-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,1.0,0.228
lte02900-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,1.0,0.1629
lte02900-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,1.0,0.1308
lte02900-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,1.0,0.1079
lte02900-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,1.0,0.0859
lte02900-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,1.0,0.0695
lte02900-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,1.0,0.0516
lte02900-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,1.0,0.0392
lte02900-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,1.0,0.0287
lte02900-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,1.0,0.021
lte02900-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,1.0,0.015
lte03000-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,1.0,0.4147
lte03000-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,1.0,0.3244
lte03000-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,1.0,0.2574
lte03000-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,1.0,0.1805
lte03000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,1.0,0.145
lte03000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,1.0,0.1108
lte03000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,1.0,0.0868
lte03000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,1.0,0.0709
lte03000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,1.0,0.0515
lte03000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,1.0,0.0404
lte03000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,1.0,0.0292
lte03000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,1.0,0.0211
lte03000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,1.0,0.0155
lte03100-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,1.0,0.439
lte03100-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,1.0,0.3533
lte03100-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,1.0,0.2874
lte03100-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,1.0,0.2101
lte03100-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,1.0,0.1666
lte03100-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,1.0,0.1259
lte03100-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,1.0,0.0899
lte03100-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,1.0,0.0715
lte03100-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,1.0,0.0529
lte03100-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,1.0,0.0404
lte03100-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,1.0,0.0297
lte03100-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,1.0,0.0222
lte03100-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,1.0,0.0166
lte03200-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,1.0,0.4474
lte03200-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,1.0,0.3647
lte03200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,1.0,0.3008
lte03200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,1.0,0.2257
lte03200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,1.0,0.184
lte03200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,1.0,0.142
lte03200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,1.0,0.1011
lte03200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,1.0,0.0718
lte03200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,1.0,0.053
lte03200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,1.0,0.0418
lte03200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,1.0,0.0313
lte03200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,1.0,0.0233
lte03200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,1.0,0.0171
lte03300-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,1.0,0.4382
lte03300-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,1.0,0.3591
lte03300-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,1.0,0.2992
lte03300-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,1.0,0.227
lte03300-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,1.0,0.1889
lte03300-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,1.0,0.1505
lte03300-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,1.0,0.1082
lte03300-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,1.0,0.0759
lte03300-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,1.0,0.0536
lte03300-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,1.0,0.0446
lte03300-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,1.0,0.033
lte03300-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,1.0,0.0246
lte03300-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,1.0,0.0178
lte03400-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,1.0,0.4605
lte03400-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,1.0,0.3816
lte03400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.0,1.0,0.3069
lte03400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,1.0,0.2266
lte03400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,1.0,0.1862
lte03400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,1.0,0.1488
lte03400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,1.0,0.1094
lte03400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,1.0,0.0816
lte03400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,1.0,0.0581
lte03400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,1.0,0.0455
lte03400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,1.0,0.0338
lte03400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,1.0,0.0253
lte03400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,1.0,0.0185
lte03500-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,1.0,0.483
lte03500-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,1.0,0.3829
lte03500-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,1.0,0.3088
lte03500-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,1.0,0.2288
lte03500-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,1.0,0.1881
lte03500-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,1.0,0.1504
lte03500-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,1.0,0.1112
lte03500-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,1.0,0.0839
lte03500-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,1.0,0.0603
lte03500-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,1.0,0.0464
lte03500-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,1.0,0.0344
lte03500-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,1.0,0.0258
lte03500-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,1.0,0.019
lte03600-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,1.0,0.4806
lte03600-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,1.0,0.3823
lte03600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,1.0,0.3086
lte03600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,1.0,0.2287
lte03600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,1.0,0.1885
lte03600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,1.0,0.1512
lte03600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,1.0,0.1122
lte03600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,1.0,0.0852
lte03600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,1.0,0.0619
lte03600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,1.0,0.0475
lte03600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,1.0,0.0349
lte03600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,1.0,0.0262
lte03600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,1.0,0.0193
lte03700-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,1.0,0.4778
lte03700-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,1.0,0.3801
lte03700-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,1.0,0.3067
lte03700-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,1.0,0.2277
lte03700-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,1.0,0.1879
lte03700-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,1.0,0.1512
lte03700-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,1.0,0.1125
lte03700-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,1.0,0.0857
lte03700-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,1.0,0.0625
lte03700-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,1.0,0.0483
lte03700-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,1.0,0.0354
lte03700-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,1.0,0.0265
lte03700-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,1.0,0.0196
lte03800-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,1.0,0.4739
lte03800-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,1.0,0.3773
lte03800-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,1.0,0.3046
lte03800-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,1.0,0.2264
lte03800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,1.0,0.187
lte03800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,1.0,0.1508
lte03800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,1.0,0.1123
lte03800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,1.0,0.0858
lte03800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,1.0,0.0629
lte03800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,1.0,0.0487
lte03800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,1.0,0.0357
lte03800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,1.0,0.0266
lte03800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,1.0,0.0197
lte03900-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,1.0,0.4695
lte03900-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,1.0,0.3737
lte03900-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,1.0,0.3026
lte03900-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,1.0,0.2248
lte03900-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,1.0,0.1858
lte03900-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,1.0,0.1499
lte03900-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,1.0,0.1118
lte03900-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,1.0,0.0855
lte03900-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,1.0,0.0628
lte03900-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,1.0,0.0488
lte03900-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,1.0,0.0358
lte03900-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,1.0,0.0267
lte03900-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,1.0,0.0198
lte04000-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,1.0,0.466
lte04000-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,1.0,0.3709
lte04000-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,1.0,0.2995
lte04000-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,1.0,0.2229
lte04000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,1.0,0.1843
lte04000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,1.0,0.1488
lte04000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,1.0,0.1111
lte04000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,1.0,0.085
lte04000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,1.0,0.0625
lte04000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,1.0,0.0487
lte04000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,1.0,0.0358
lte04000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,1.0,0.0267
lte04000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,1.0,0.0198
lte04100-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,1.0,0.4606
lte04100-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,1.0,0.3664
lte04100-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,1.0,0.297
lte04100-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,1.0,0.2208
lte04100-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,1.0,0.1826
lte04100-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,1.0,0.1476
lte04100-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,1.0,0.1103
lte04100-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,1.0,0.0844
lte04100-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,1.0,0.0622
lte04100-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,1.0,0.0485
lte04100-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,1.0,0.0357
lte04100-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,1.0,0.0266
lte04100-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,1.0,0.0197
lte04200-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,1.0,0.4569
lte04200-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,1.0,0.3638
lte04200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,1.0,0.2939
lte04200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,1.0,0.2188
lte04200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,1.0,0.1812
lte04200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,1.0,0.1463
lte04200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,1.0,0.1094
lte04200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,1.0,0.0838
lte04200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,1.0,0.0617
lte04200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,1.0,0.0482
lte04200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,1.0,0.0355
lte04200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,1.0,0.0265
lte04200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,1.0,0.0196
lte04300-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,1.0,0.4517
lte04300-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,1.0,0.3593
lte04300-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,1.0,0.2916
lte04300-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,1.0,0.2164
lte04300-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,1.0,0.1797
lte04300-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,1.0,0.145
lte04300-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,1.0,0.1085
lte04300-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,1.0,0.0831
lte04300-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,1.0,0.0613
lte04300-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,1.0,0.0479
lte04300-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,1.0,0.0353
lte04300-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,1.0,0.0264
lte04300-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,1.0,0.0195
lte04400-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,1.0,0.4498
lte04400-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,1.0,0.356
lte04400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,1.0,0.2888
lte04400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,1.0,0.2147
lte04400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,1.0,0.1776
lte04400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,1.0,0.1438
lte04400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,1.0,0.1076
lte04400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,1.0,0.0825
lte04400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,1.0,0.0608
lte04400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,1.0,0.0475
lte04400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,1.0,0.0351
lte04400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,1.0,0.0262
lte04400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,1.0,0.0194
lte04500-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,1.0,0.4477
lte04500-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,1.0,0.3535
lte04500-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,1.0,0.2859
lte04500-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,1.0,0.2129
lte04500-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,1.0,0.1769
lte04500-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,1.0,0.1426
lte04500-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,1.0,0.1067
lte04500-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,1.0,0.0818
lte04500-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,1.0,0.0604
lte04500-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,1.0,0.0472
lte04500-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,1.0,0.0348
lte04500-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,1.0,0.0261
lte04500-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,1.0,0.0193
lte04600-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,1.0,0.4449
lte04600-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,1.0,0.3515
lte04600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,1.0,0.2846
lte04600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,1.0,0.2108
lte04600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,1.0,0.1749
lte04600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,1.0,0.1415
lte04600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,1.0,0.1059
lte04600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,1.0,0.0813
lte04600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,1.0,0.06
lte04600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,1.0,0.0469
lte04600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,1.0,0.0346
lte04600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,1.0,0.0259
lte04600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,1.0,0.0192
lte04700-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,1.0,0.4437
lte04700-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,1.0,0.3502
lte04700-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,1.0,0.283
lte04700-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,1.0,0.2099
lte04700-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,1.0,0.1738
lte04700-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,1.0,0.1408
lte04700-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,1.0,0.1052
lte04700-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,1.0,0.0808
lte04700-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,1.0,0.0596
lte04700-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,1.0,0.0466
lte04700-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,1.0,0.0344
lte04700-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,1.0,0.0257
lte04700-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,1.0,0.0191
lte04800-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,1.0,0.4426
lte04800-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,1.0,0.3506
lte04800-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,1.0,0.2831
lte04800-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,1.0,0.2097
lte04800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,1.0,0.174
lte04800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,1.0,0.1403
lte04800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,1.0,0.1048
lte04800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,1.0,0.0804
lte04800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,1.0,0.0593
lte04800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,1.0,0.0464
lte04800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,1.0,0.0342
lte04800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,1.0,0.0257
lte04800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,1.0,0.019
lte04900-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,1.0,0.4418
lte04900-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,1.0,0.3507
lte04900-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,1.0,0.2832
lte04900-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,1.0,0.2105
lte04900-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,1.0,0.1738
lte04900-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,1.0,0.1401
lte04900-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,1.0,0.1047
lte04900-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,1.0,0.0802
lte04900-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,1.0,0.0592
lte04900-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,1.0,0.0463
lte04900-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,1.0,0.0342
lte04900-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,1.0,0.0256
lte04900-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,1.0,0.0189
lte05100-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,1.0,-99.0
lte05100-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,1.0,0.3006
lte05100-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,1.0,0.2232
lte05100-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,1.0,0.1845
lte05100-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,1.0,0.1484
lte05100-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,1.0,0.1105
lte05100-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,1.0,0.0845
lte05100-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,1.0,0.0621
lte05100-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,1.0,0.0487
lte05100-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,1.0,0.0357
lte05100-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,1.0,0.0266
lte05100-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,1.0,0.0196
lte05200-0.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.0,1.0,-99.0
lte05200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,1.0,0.3029
lte05200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,1.0,0.2246
lte05200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,1.0,0.1854
lte05200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,1.0,0.1492
lte05200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,1.0,0.111
lte05200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,1.0,0.0848
lte05200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,1.0,0.0626
lte05200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,1.0,0.0488
lte05200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,1.0,0.0358
lte05200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,1.0,0.0266
lte05200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,1.0,0.0196
lte05300-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,1.0,0.3044
lte05300-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,1.0,0.2267
lte05300-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,1.0,0.187
lte05300-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,1.0,0.1504
lte05300-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,1.0,0.112
lte05300-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,1.0,0.0855
lte05300-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,1.0,0.0629
lte05300-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,1.0,0.0489
lte05300-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,1.0,0.0359
lte05300-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,1.0,0.0266
lte05300-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,1.0,0.0196
lte05400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,1.0,-99.0
lte05400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,1.0,0.2283
lte05400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,1.0,0.1883
lte05400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,1.0,0.1514
lte05400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,1.0,0.1126
lte05400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,1.0,0.086
lte05400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,1.0,0.0632
lte05400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,1.0,0.0491
lte05400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,1.0,0.0361
lte05400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,1.0,0.0267
lte05400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,1.0,0.0197
lte05500-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,1.0,0.3674
lte05500-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,1.0,0.2301
lte05500-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,1.0,0.1897
lte05500-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,1.0,0.1525
lte05500-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,1.0,0.1135
lte05500-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,1.0,0.0866
lte05500-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,1.0,0.0636
lte05500-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,1.0,0.0494
lte05500-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,1.0,0.0362
lte05500-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,1.0,0.0269
lte05500-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,1.0,0.0197
lte05600-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,1.0,0.3808
lte05600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,1.0,-99.0
lte05600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,1.0,-99.0
lte05600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,1.0,0.2053
lte05600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,1.0,0.161
lte05600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,1.0,0.1183
lte05600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,1.0,0.09
lte05600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,1.0,0.0655
lte05600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,1.0,0.0507
lte05600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,1.0,0.0369
lte05600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,1.0,0.0274
lte05600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,1.0,0.0199
lte05700-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,1.0,-99.0
lte05700-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,1.0,-99.0
lte05700-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,1.0,-99.0
lte05700-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,1.0,0.2051
lte05700-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,1.0,0.1616
lte05700-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,1.0,0.1189
lte05700-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,1.0,0.0901
lte05700-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,1.0,0.0659
lte05700-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,1.0,0.0509
lte05700-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,1.0,0.0372
lte05700-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,1.0,0.0275
lte05700-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,1.0,0.02
lte05800-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,1.0,-99.0
lte05800-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,1.0,-99.0
lte05800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,1.0,0.2059
lte05800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,1.0,0.1611
lte05800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,1.0,0.1189
lte05800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,1.0,0.0903
lte05800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,1.0,0.066
lte05800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,1.0,0.0509
lte05800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,1.0,0.0373
lte05800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,1.0,0.0275
lte05800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,1.0,0.0201
lte05900-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.5,1.0,-99.0
lte05900-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.0,1.0,-99.0
lte05900-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,1.0,-99.0
lte05900-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,1.0,-99.0
lte05900-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,1.0,0.1564
lte05900-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,1.0,0.1192
lte05900-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,1.0,0.0905
lte05900-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,1.0,0.0661
lte05900-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,1.0,0.0513
lte05900-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,1.0,0.0374
lte05900-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,1.0,0.0276
lte05900-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,1.0,0.0201
lte06000-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.5,1.0,0.3736
lte06000-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,1.0,-99.0
lte06000-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,1.0,-99.0
lte06000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,1.0,-99.0
lte06000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,1.0,0.162
lte06000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,1.0,0.1196
lte06000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,1.0,0.091
lte06000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,1.0,0.0664
lte06000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,1.0,0.0513
lte06000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,1.0,0.0375
lte06000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,1.0,0.0277
lte06000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,1.0,0.0202
lte06100-0.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,0.5,1.0,0.3801
lte06100-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,1.0,-99.0
lte06100-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,1.0,-99.0
lte06100-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,1.0,0.2035
lte06100-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,1.0,0.1634
lte06100-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,1.0,0.1202
lte06100-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,1.0,0.0914
lte06100-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,1.0,0.0666
lte06100-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,1.0,0.0514
lte06100-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,1.0,0.0376
lte06100-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,1.0,0.0277
lte06100-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,1.0,0.0202
lte06200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,1.0,-99.0
lte06200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,1.0,-99.0
lte06200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,1.0,-99.0
lte06200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,1.0,-99.0
lte06200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,1.0,0.1207
lte06200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,1.0,0.0917
lte06200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,1.0,0.0668
lte06200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,1.0,0.0516
lte06200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,1.0,0.0376
lte06200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,1.0,0.0278
lte06200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,1.0,0.0203
lte06300-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,1.0,0.3201
lte06300-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,1.0,-99.0
lte06300-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,1.0,0.201
lte06300-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,1.0,0.1214
lte06300-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,1.0,0.092
lte06300-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,1.0,0.067
lte06300-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,1.0,0.0516
lte06300-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,1.0,0.0376
lte06300-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,1.0,0.0278
lte06300-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,1.0,0.0203
lte06400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,1.0,0.3195
lte06400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.5,1.0,-99.0
lte06400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,1.0,0.2036
lte06400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,1.0,0.1632
lte06400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,1.0,0.1215
lte06400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,1.0,0.0923
lte06400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,1.0,0.0673
lte06400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,1.0,0.0517
lte06400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,1.0,0.0377
lte06400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,1.0,0.0279
lte06400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,1.0,0.0203
lte06500-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,1.0,-99.0
lte06500-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,1.0,-99.0
lte06500-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,1.0,0.2038
lte06500-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,1.0,0.1614
lte06500-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,1.0,0.1211
lte06500-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,1.0,0.0928
lte06500-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,1.0,0.0675
lte06500-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,1.0,0.0519
lte06500-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,1.0,0.0378
lte06500-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,1.0,0.0279
lte06500-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,1.0,0.0203
lte06600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,1.0,-99.0
lte06600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,1.0,-99.0
lte06600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,1.0,0.2042
lte06600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,1.0,0.1638
lte06600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,1.0,0.12
lte06600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,1.0,0.0933
lte06600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,1.0,0.0677
lte06600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,1.0,0.052
lte06600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,1.0,0.038
lte06600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,1.0,0.0279
lte06600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,1.0,0.0203
lte06700-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,1.0,-99.0
lte06700-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,1.0,0.2394
lte06700-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,1.0,0.2037
lte06700-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,1.0,0.1658
lte06700-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,1.0,0.1227
lte06700-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,1.0,0.0928
lte06700-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,1.0,0.0681
lte06700-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,1.0,0.0522
lte06700-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,1.0,0.038
lte06700-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,1.0,0.028
lte06700-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,1.0,0.0204
lte06800-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,1.0,0.315
lte06800-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,1.0,-99.0
lte06800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,1.0,0.203
lte06800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,1.0,0.163
lte06800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,1.0,0.1233
lte06800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,1.0,0.0931
lte06800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,1.0,0.0684
lte06800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,1.0,0.0525
lte06800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,1.0,0.0382
lte06800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,1.0,0.0281
lte06800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,6.0,1.0,0.0204
lte06900-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,1.0,0.3134
lte06900-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,1.0,-99.0
lte06900-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,1.0,0.1651
lte06900-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,1.0,0.1225
lte06900-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,1.0,0.0941
lte06900-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,1.0,0.0687
lte06900-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,1.0,0.0527
lte06900-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,1.0,0.0383
lte06900-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,1.0,0.0282
lte06900-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,1.0,0.0205
lte07000-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,1.0,0.313
lte07000-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,1.0,-99.0
lte07000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,1.0,-99.0
lte07000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,1.0,0.163
lte07000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,1.0,0.1241
lte07000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,1.0,0.0943
lte07000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,1.0,0.0688
lte07000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,1.0,0.0531
lte07000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,1.0,0.0385
lte07000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,1.0,0.0283
lte07000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,1.0,0.0206
lte07200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,1.0,0.3105
lte07200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,1.0,-99.0
lte07200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.0,1.0,0.2023
lte07200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,1.0,0.1656
lte07200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,1.0,0.1222
lte07200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,1.0,0.0957
lte07200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,1.0,0.0699
lte07200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,1.0,0.0538
lte07200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,1.0,0.0389
lte07200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,1.0,0.0285
lte07200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,1.0,0.0208
lte07400-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,1.0,0.3079
lte07400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,1.0,0.237
lte07400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,1.0,0.2011
lte07400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,1.0,0.1665
lte07400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,1.0,0.1248
lte07400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,1.0,0.0966
lte07400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,1.0,0.0709
lte07400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,1.0,0.0548
lte07400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,1.0,0.0395
lte07400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,1.0,0.0289
lte07400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,1.0,0.021
lte07600-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,1.0,0.3041
lte07600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,1.0,0.2345
lte07600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,1.0,0.1999
lte07600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,1.0,0.1665
lte07600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,1.0,0.1264
lte07600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,1.0,0.0975
lte07600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,1.0,0.0714
lte07600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,1.0,0.0553
lte07600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,1.0,0.0403
lte07600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,1.0,0.0294
lte07600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,1.0,0.0213
lte07800-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,1.0,0.2994
lte07800-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,1.0,0.2332
lte07800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,1.0,0.1994
lte07800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,1.0,0.1647
lte07800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,1.0,0.1273
lte07800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,1.0,0.0986
lte07800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,1.0,0.0728
lte07800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,1.0,0.0558
lte07800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,1.0,0.0411
lte07800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,1.0,0.03
lte07800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,1.0,0.0216
lte08000-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,1.0,-99.0
lte08000-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,1.0,0.2321
lte08000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,1.0,0.1997
lte08000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,1.0,0.1658
lte08000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,1.0,0.1284
lte08000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,1.0,0.1002
lte08000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,1.0,0.0725
lte08000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,1.0,0.0571
lte08000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,1.0,0.0416
lte08000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,1.0,0.0309
lte08000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,1.0,0.0221
lte08200-1.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,1.0,0.2928
lte08200-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,1.0,0.2337
lte08200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,1.0,0.2024
lte08200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,1.0,0.1694
lte08200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,1.0,0.1311
lte08200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,1.0,0.1032
lte08200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,1.0,0.0762
lte08200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,1.0,0.0583
lte08200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,1.0,0.0424
lte08200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,1.0,0.0312
lte08200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,1.0,0.0225
lte08400-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,1.0,0.234
lte08400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,1.0,0.2045
lte08400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,1.0,0.1723
lte08400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,1.0,0.1333
lte08400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,1.0,0.1053
lte08400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,1.0,0.0785
lte08400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,1.0,0.0601
lte08400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,1.0,0.0434
lte08400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,1.0,0.0319
lte08400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,1.0,0.023
lte08600-1.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,1.0,0.2353
lte08600-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,1.0,0.2077
lte08600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,1.0,0.1756
lte08600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,1.0,0.136
lte08600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,1.0,0.1076
lte08600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,1.0,0.0804
lte08600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.5,1.0,0.062
lte08600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,1.0,0.0446
lte08600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,1.0,0.0324
lte08600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,1.0,0.0236
lte08800-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,1.0,0.2132
lte08800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,1.0,0.1784
lte08800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,1.0,0.1387
lte08800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,1.0,0.1095
lte08800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,1.0,0.0819
lte08800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,1.0,0.0635
lte08800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,1.0,0.0455
lte08800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,1.0,0.0333
lte08800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,1.0,0.0241
lte09000-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,1.0,0.2195
lte09000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,1.0,0.1843
lte09000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,1.0,0.1419
lte09000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,1.0,0.1116
lte09000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,1.0,0.0831
lte09000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,1.0,0.0645
lte09000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.0,1.0,0.0468
lte09000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,1.0,0.0341
lte09000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,1.0,0.0248
lte09200-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,1.0,0.2251
lte09200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,1.0,0.1899
lte09200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,1.0,0.1458
lte09200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,1.0,0.1144
lte09200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,1.0,0.0851
lte09200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,1.0,0.0659
lte09200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,1.0,0.048
lte09200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,1.0,0.0351
lte09200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,1.0,0.0254
lte09400-2.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,1.0,0.2268
lte09400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,1.0,0.1954
lte09400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,1.0,0.1504
lte09400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,1.0,0.118
lte09400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,1.0,0.0876
lte09400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,1.0,0.0668
lte09400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,1.0,0.0486
lte09400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,1.0,0.0346
lte09400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,1.0,0.0258
lte09600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,1.0,0.1994
lte09600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,1.0,0.1544
lte09600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,1.0,0.1197
lte09600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,1.0,0.0891
lte09600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,1.0,0.0688
lte09600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,1.0,0.0484
lte09600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,1.0,0.0364
lte09600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,1.0,0.0263
lte09800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,1.0,0.2021
lte09800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,1.0,0.1562
lte09800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,1.0,0.1225
lte09800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,1.0,0.0912
lte09800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,1.0,0.0706
lte09800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,1.0,0.0513
lte09800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,1.0,0.0361
lte09800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,1.0,0.0269
lte10000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,1.0,0.2073
lte10000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,1.0,0.1593
lte10000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,1.0,0.125
lte10000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,1.0,0.0932
lte10000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,1.0,0.0722
lte10000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,1.0,0.0525
lte10000-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,1.0,0.0369
lte10000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,1.0,-99.0
lte10200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,1.0,0.21
lte10200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,1.0,0.162
lte10200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,1.0,0.1272
lte10200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,1.0,0.0948
lte10200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,1.0,0.0735
lte10200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,1.0,0.0536
lte10200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,1.0,0.0395
lte10200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,1.0,-99.0
lte10400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,1.0,0.2126
lte10400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,1.0,0.1642
lte10400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,1.0,0.1291
lte10400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,1.0,0.0963
lte10400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,1.0,0.0747
lte10400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,1.0,0.0546
lte10400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,1.0,-99.0
lte10400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,1.0,-99.0
lte10600-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,1.0,0.2141
lte10600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,1.0,0.1659
lte10600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,1.0,0.1305
lte10600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,1.0,0.0975
lte10600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,1.0,0.0759
lte10600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,1.0,0.0554
lte10600-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,1.0,-99.0
lte10800-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,1.0,0.216
lte10800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,1.0,0.1673
lte10800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,1.0,0.1316
lte10800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,1.0,0.0985
lte10800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.5,1.0,0.0768
lte10800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,1.0,0.0562
lte10800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,1.0,0.03
lte11000-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,1.0,0.217
lte11000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,1.0,0.1685
lte11000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,1.0,0.1326
lte11000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,1.0,0.0993
lte11000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,1.0,0.0774
lte11000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,1.0,0.0568
lte11000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,1.0,0.0304
lte11200-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,1.0,0.2178
lte11200-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,1.0,0.1695
lte11200-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,1.0,0.1335
lte11200-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,1.0,0.1
lte11200-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,1.0,0.078
lte11200-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,1.0,0.0572
lte11200-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,1.0,-99.0
lte11200-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,1.0,0.0308
lte11400-2.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,1.0,0.2181
lte11400-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,1.0,0.1701
lte11400-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,1.0,0.1342
lte11400-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,1.0,0.1005
lte11400-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,1.0,0.0785
lte11400-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,1.0,0.0576
lte11400-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,1.0,0.0425
lte11400-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,1.0,0.0311
lte11600-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,1.0,0.1704
lte11600-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,1.0,0.1347
lte11600-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,1.0,0.101
lte11600-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,1.0,0.0791
lte11600-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,1.0,0.058
lte11600-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.5,1.0,0.0428
lte11800-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,1.0,0.1705
lte11800-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,1.0,0.1351
lte11800-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,1.0,0.1012
lte11800-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,1.0,0.0794
lte11800-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,1.0,0.0584
lte11800-5.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,1.0,0.0432
lte11800-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,1.0,-99.0
lte12000-3.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,1.0,0.1706
lte12000-3.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,1.0,0.1355
lte12000-4.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,1.0,0.1018
lte12000-4.50+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,1.0,0.0796
lte12000-5.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,1.0,0.0586
lte12000-6.00+1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,1.0,-99.0


==> mu_eff_slantfix_mufix_rounded_Z-0.0.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,-0.0,0.2934
lte02300-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,-0.0,0.2346
lte02300-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,-0.0,0.1915
lte02300-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,-0.0,0.1458
lte02300-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,-0.0,0.1293
lte02300-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,-0.0,0.1054
lte02300-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,-0.0,0.0783
lte02300-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,-0.0,0.0592
lte02300-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,-0.0,0.0436
lte02300-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,-0.0,0.0342
lte02300-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,-0.0,0.0253
lte02300-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,-0.0,0.0191
lte02300-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,-0.0,0.0143
lte02400-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,-0.0,0.296
lte02400-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,-0.0,0.2368
lte02400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,-0.0,0.1933
lte02400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,-0.0,0.1469
lte02400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,-0.0,0.1327
lte02400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,-0.0,0.1086
lte02400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,-0.0,0.0804
lte02400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,-0.0,0.0606
lte02400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,-0.0,0.044
lte02400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,-0.0,0.0344
lte02400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,-0.0,0.0255
lte02400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,-0.0,0.0193
lte02400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,-0.0,0.0144
lte02500-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,-0.0,0.3002
lte02500-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,-0.0,0.2401
lte02500-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,-0.0,0.1957
lte02500-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,-0.0,0.1481
lte02500-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,-0.0,0.1368
lte02500-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,-0.0,0.1129
lte02500-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,-0.0,0.083
lte02500-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,-0.0,0.0622
lte02500-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,-0.0,0.0451
lte02500-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,-0.0,0.035
lte02500-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,-0.0,0.0257
lte02500-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,-0.0,0.0195
lte02500-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,-0.0,0.0146
lte02600-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,-0.0,0.3064
lte02600-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.5,-0.0,0.2448
lte02600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,-0.0,0.1999
lte02600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,-0.0,0.1508
lte02600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,-0.0,0.142
lte02600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,-0.0,0.1176
lte02600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,-0.0,0.0875
lte02600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,-0.0,0.0654
lte02600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,-0.0,0.0468
lte02600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,-0.0,0.0359
lte02600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,-0.0,0.0262
lte02600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,-0.0,0.0196
lte02600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,-0.0,0.0147
lte02700-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,-0.0,0.3196
lte02700-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,-0.0,0.2518
lte02700-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,-0.0,0.2055
lte02700-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,-0.0,0.1556
lte02700-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,-0.0,0.1445
lte02700-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,-0.0,0.1223
lte02700-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,-0.0,0.0916
lte02700-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,-0.0,0.0685
lte02700-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,-0.0,0.0494
lte02700-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,-0.0,0.0379
lte02700-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,-0.0,0.0272
lte02700-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,-0.0,0.0201
lte02700-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,-0.0,0.0149
lte02800-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,-0.0,0.3422
lte02800-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,-0.0,0.2639
lte02800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.0,-0.0,0.2193
lte02800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,-0.0,0.1634
lte02800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,-0.0,0.1461
lte02800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,-0.0,0.1272
lte02800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,-0.0,0.0972
lte02800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,-0.0,0.0732
lte02800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,-0.0,0.0526
lte02800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,-0.0,0.0401
lte02800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,-0.0,0.0288
lte02800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,-0.0,0.0213
lte02800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,-0.0,0.0156
lte02900-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,-0.0,0.3764
lte02900-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,-0.0,0.287
lte02900-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,-0.0,0.2314
lte02900-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,-0.0,0.1691
lte02900-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,-0.0,0.1485
lte02900-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,-0.0,0.1301
lte02900-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,-0.0,0.1003
lte02900-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,-0.0,0.0764
lte02900-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,-0.0,0.0553
lte02900-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,-0.0,0.0423
lte02900-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,-0.0,0.0309
lte02900-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,-0.0,0.0231
lte02900-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,-0.0,0.0168
lte03000-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,-0.0,0.4105
lte03000-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,-0.0,0.3196
lte03000-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,-0.0,0.2554
lte03000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,-0.0,0.1833
lte03000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,-0.0,0.1536
lte03000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,-0.0,0.1319
lte03000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,-0.0,0.0998
lte03000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,-0.0,0.0761
lte03000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,-0.0,0.0558
lte03000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,-0.0,0.0436
lte03000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,-0.0,0.0322
lte03000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,-0.0,0.024
lte03000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,-0.0,0.0175
lte03100-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,-0.0,0.4481
lte03100-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,-0.0,0.3564
lte03100-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,-0.0,0.2908
lte03100-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,-0.0,0.211
lte03100-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,-0.0,0.1661
lte03100-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,-0.0,0.1332
lte03100-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,-0.0,0.1008
lte03100-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,-0.0,0.0783
lte03100-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,-0.0,0.0577
lte03100-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,-0.0,0.0448
lte03100-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,-0.0,0.0328
lte03100-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,-0.0,0.0245
lte03100-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,-0.0,0.0182
lte03200-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,-0.0,0.4769
lte03200-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,-0.0,0.3889
lte03200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,-0.0,0.3174
lte03200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,-0.0,0.2301
lte03200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,-0.0,0.1824
lte03200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,-0.0,0.1381
lte03200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,-0.0,0.1038
lte03200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,-0.0,0.082
lte03200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,-0.0,0.0604
lte03200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,-0.0,0.0468
lte03200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,-0.0,0.0341
lte03200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,-0.0,0.0252
lte03200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,-0.0,0.0185
lte03300-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,-0.0,0.4894
lte03300-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,-0.0,0.3978
lte03300-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,-0.0,0.3198
lte03300-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,-0.0,0.2354
lte03300-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,-0.0,0.1918
lte03300-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,-0.0,0.1507
lte03300-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,-0.0,0.1108
lte03300-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,-0.0,0.0851
lte03300-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,-0.0,0.0626
lte03300-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,-0.0,0.0485
lte03300-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,-0.0,0.0353
lte03300-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,-0.0,0.0261
lte03300-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,-0.0,0.019
lte03400-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,-0.0,0.5048
lte03400-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,-0.0,0.4003
lte03400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.0,-0.0,0.3224
lte03400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,-0.0,0.2381
lte03400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,-0.0,0.195
lte03400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,-0.0,0.1551
lte03400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,-0.0,0.1148
lte03400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,-0.0,0.0871
lte03400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,-0.0,0.0639
lte03400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,-0.0,0.0495
lte03400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,-0.0,0.0361
lte03400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,-0.0,0.0267
lte03400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,-0.0,0.0195
lte03500-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,-0.0,0.5041
lte03500-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,-0.0,0.3998
lte03500-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,-0.0,0.3222
lte03500-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,-0.0,0.2385
lte03500-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,-0.0,0.1961
lte03500-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,-0.0,0.1569
lte03500-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,-0.0,0.1161
lte03500-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,-0.0,0.0884
lte03500-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,-0.0,0.0648
lte03500-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,-0.0,0.0502
lte03500-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,-0.0,0.0367
lte03500-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,-0.0,0.0271
lte03500-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,-0.0,0.0198
lte03600-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,-0.0,0.5012
lte03600-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,-0.0,0.3975
lte03600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,-0.0,0.3207
lte03600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,-0.0,0.2376
lte03600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,-0.0,0.1957
lte03600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,-0.0,0.1571
lte03600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,-0.0,0.1167
lte03600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,-0.0,0.0888
lte03600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,-0.0,0.0652
lte03600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,-0.0,0.0506
lte03600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,-0.0,0.0371
lte03600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,-0.0,0.0274
lte03600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,-0.0,0.02
lte03700-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,-0.0,0.4974
lte03700-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,-0.0,0.3944
lte03700-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,-0.0,0.3188
lte03700-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,-0.0,0.2363
lte03700-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,-0.0,0.1949
lte03700-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,-0.0,0.1568
lte03700-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,-0.0,0.1165
lte03700-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,-0.0,0.0889
lte03700-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,-0.0,0.0653
lte03700-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,-0.0,0.0508
lte03700-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,-0.0,0.0373
lte03700-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,-0.0,0.0276
lte03700-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,-0.0,0.0202
lte03800-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,-0.0,0.4933
lte03800-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,-0.0,0.3909
lte03800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,-0.0,0.3161
lte03800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,-0.0,0.2344
lte03800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,-0.0,0.1939
lte03800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,-0.0,0.1561
lte03800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,-0.0,0.116
lte03800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,-0.0,0.0885
lte03800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,-0.0,0.0651
lte03800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,-0.0,0.0507
lte03800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,-0.0,0.0373
lte03800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,-0.0,0.0277
lte03800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,-0.0,0.0203
lte03900-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,-0.0,0.4882
lte03900-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,-0.0,0.3876
lte03900-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,-0.0,0.3132
lte03900-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,-0.0,0.2324
lte03900-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,-0.0,0.1923
lte03900-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,-0.0,0.155
lte03900-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,-0.0,0.1155
lte03900-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,-0.0,0.0883
lte03900-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,-0.0,0.0648
lte03900-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,-0.0,0.0505
lte03900-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,-0.0,0.0372
lte03900-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,-0.0,0.0277
lte03900-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,-0.0,0.0204
lte04000-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,-0.0,0.4838
lte04000-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,-0.0,0.3832
lte04000-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,-0.0,0.31
lte04000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,-0.0,0.2302
lte04000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,-0.0,0.1906
lte04000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,-0.0,0.1538
lte04000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,-0.0,0.1147
lte04000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,-0.0,0.0877
lte04000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,-0.0,0.0645
lte04000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,-0.0,0.0503
lte04000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,-0.0,0.0371
lte04000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,-0.0,0.0277
lte04000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,-0.0,0.0204
lte04100-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,-0.0,0.4788
lte04100-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,-0.0,0.3801
lte04100-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,-0.0,0.3067
lte04100-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,-0.0,0.2279
lte04100-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,-0.0,0.1888
lte04100-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,-0.0,0.1525
lte04100-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,-0.0,0.1137
lte04100-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,-0.0,0.0871
lte04100-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,-0.0,0.0641
lte04100-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,-0.0,0.0499
lte04100-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,-0.0,0.0368
lte04100-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,-0.0,0.0276
lte04100-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,-0.0,0.0204
lte04200-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,-0.0,0.4753
lte04200-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,-0.0,0.376
lte04200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,-0.0,0.304
lte04200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,-0.0,0.2256
lte04200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,-0.0,0.187
lte04200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,-0.0,0.1511
lte04200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,-0.0,0.1128
lte04200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,-0.0,0.0864
lte04200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,-0.0,0.0636
lte04200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,-0.0,0.0496
lte04200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,-0.0,0.0366
lte04200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,-0.0,0.0275
lte04200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,-0.0,0.0203
lte04300-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,-0.0,0.4719
lte04300-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,-0.0,0.3732
lte04300-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,-0.0,0.3013
lte04300-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,-0.0,0.2237
lte04300-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,-0.0,0.1854
lte04300-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,-0.0,0.1498
lte04300-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,-0.0,0.1119
lte04300-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,-0.0,0.0858
lte04300-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,-0.0,0.0632
lte04300-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,-0.0,0.0493
lte04300-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,-0.0,0.0364
lte04300-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,-0.0,0.0273
lte04300-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,-0.0,0.0203
lte04400-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,-0.0,0.469
lte04400-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,-0.0,0.3706
lte04400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,-0.0,0.2994
lte04400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,-0.0,0.2219
lte04400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,-0.0,0.1839
lte04400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,-0.0,0.1487
lte04400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,-0.0,0.1111
lte04400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,-0.0,0.0852
lte04400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,-0.0,0.0627
lte04400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,-0.0,0.049
lte04400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,-0.0,0.0362
lte04400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,-0.0,0.0271
lte04400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,-0.0,0.0201
lte04500-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,-0.0,0.4668
lte04500-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,-0.0,0.3687
lte04500-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,-0.0,0.2978
lte04500-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,-0.0,0.2207
lte04500-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,-0.0,0.1828
lte04500-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,-0.0,0.1477
lte04500-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,-0.0,0.1104
lte04500-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,-0.0,0.0846
lte04500-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,-0.0,0.0624
lte04500-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,-0.0,0.0487
lte04500-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,-0.0,0.0359
lte04500-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,-0.0,0.027
lte04500-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,-0.0,0.0201
lte04600-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,-0.0,0.4656
lte04600-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,-0.0,0.3677
lte04600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,-0.0,0.2968
lte04600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,-0.0,0.2198
lte04600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,-0.0,0.1821
lte04600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,-0.0,0.147
lte04600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,-0.0,0.1098
lte04600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,-0.0,0.0842
lte04600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,-0.0,0.0621
lte04600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,-0.0,0.0485
lte04600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,-0.0,0.0358
lte04600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,-0.0,0.0269
lte04600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,-0.0,0.02
lte04700-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,-0.0,0.4653
lte04700-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,-0.0,0.3674
lte04700-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,-0.0,0.2965
lte04700-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,-0.0,0.2197
lte04700-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,-0.0,0.1817
lte04700-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,-0.0,0.1466
lte04700-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,-0.0,0.1096
lte04700-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,-0.0,0.0841
lte04700-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,-0.0,0.062
lte04700-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,-0.0,0.0485
lte04700-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,-0.0,0.0358
lte04700-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,-0.0,0.0268
lte04700-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,-0.0,0.0199
lte04800-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,-0.0,0.4656
lte04800-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,-0.0,0.3679
lte04800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,-0.0,0.2968
lte04800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,-0.0,0.2197
lte04800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,-0.0,0.1818
lte04800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,-0.0,0.1467
lte04800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,-0.0,0.1098
lte04800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,-0.0,0.0842
lte04800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,-0.0,0.0622
lte04800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,-0.0,0.0486
lte04800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,-0.0,0.0359
lte04800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,-0.0,0.0269
lte04800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,-0.0,0.02
lte04900-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,-0.0,0.4664
lte04900-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,-0.0,0.3685
lte04900-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,-0.0,0.2968
lte04900-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,-0.0,0.2204
lte04900-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,-0.0,0.1828
lte04900-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,-0.0,0.1473
lte04900-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,-0.0,0.1102
lte04900-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,-0.0,0.0846
lte04900-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,-0.0,0.0626
lte04900-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,-0.0,0.0489
lte04900-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,-0.0,0.036
lte04900-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,-0.0,0.0269
lte04900-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,-0.0,0.0199
lte05100-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,-0.0,0.4711
lte05100-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.5,-0.0,0.3845
lte05100-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,-0.0,0.3136
lte05100-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,-0.0,0.2358
lte05100-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,-0.0,0.1949
lte05100-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,-0.0,0.158
lte05100-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,-0.0,0.1181
lte05100-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,-0.0,0.0908
lte05100-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,-0.0,0.0671
lte05100-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,-0.0,0.0525
lte05100-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,-0.0,0.0387
lte05100-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,-0.0,0.0289
lte05100-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,-0.0,0.0212
lte05200-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.0,-0.0,0.4726
lte05200-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.5,-0.0,0.3867
lte05200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,-0.0,0.3149
lte05200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,-0.0,0.2355
lte05200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,-0.0,0.1955
lte05200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,-0.0,0.1582
lte05200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,-0.0,0.1186
lte05200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,-0.0,0.0911
lte05200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,-0.0,0.0673
lte05200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,-0.0,0.0526
lte05200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,-0.0,0.0388
lte05200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,-0.0,0.029
lte05200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,-0.0,0.0212
lte05300-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.5,-0.0,0.388
lte05300-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,-0.0,0.3155
lte05300-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,-0.0,0.238
lte05300-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,-0.0,0.1963
lte05300-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,-0.0,0.1595
lte05300-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,-0.0,0.1191
lte05300-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,-0.0,0.0916
lte05300-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,-0.0,0.0676
lte05300-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,-0.0,0.0528
lte05300-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,-0.0,0.0389
lte05300-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,-0.0,0.0289
lte05300-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,-0.0,0.0214
lte05400-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.0,-0.0,0.4762
lte05400-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.5,-0.0,0.3853
lte05400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,-0.0,0.3169
lte05400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,-0.0,0.2378
lte05400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,-0.0,0.1976
lte05400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,-0.0,0.1599
lte05400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,-0.0,0.1198
lte05400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,-0.0,0.0921
lte05400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,-0.0,0.068
lte05400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,-0.0,0.0531
lte05400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,-0.0,0.0392
lte05400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,-0.0,0.0292
lte05400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,-0.0,0.0215
lte05500-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.0,-0.0,0.4774
lte05500-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,-0.0,0.3868
lte05500-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.0,-0.0,0.3232
lte05500-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,-0.0,0.2407
lte05500-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,-0.0,0.2004
lte05500-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,-0.0,0.1621
lte05500-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,-0.0,0.1223
lte05500-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,-0.0,0.0934
lte05500-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,-0.0,0.0688
lte05500-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,-0.0,0.0537
lte05500-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,-0.0,0.0395
lte05500-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,-0.0,0.0293
lte05500-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,-0.0,0.0216
lte05600-0.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.0,-0.0,-99.0
lte05600-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,-0.0,-99.0
lte05600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,-0.0,0.3248
lte05600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,-0.0,0.2551
lte05600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,-0.0,0.2035
lte05600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,-0.0,0.1647
lte05600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,-0.0,0.123
lte05600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,-0.0,0.0942
lte05600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,-0.0,0.0694
lte05600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,-0.0,0.0541
lte05600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,-0.0,0.0398
lte05600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,-0.0,0.0295
lte05600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,-0.0,0.0217
lte05700-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,-0.0,0.4005
lte05700-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,-0.0,0.3345
lte05700-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,-0.0,0.2511
lte05700-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,-0.0,0.2076
lte05700-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,-0.0,0.1669
lte05700-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,-0.0,0.1242
lte05700-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,-0.0,0.095
lte05700-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,-0.0,0.0699
lte05700-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,-0.0,0.0544
lte05700-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,-0.0,0.04
lte05700-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,-0.0,0.0297
lte05700-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,-0.0,0.0218
lte05800-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,-0.0,-99.0
lte05800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,-0.0,0.3369
lte05800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.5,-0.0,0.2529
lte05800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,-0.0,0.2097
lte05800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,-0.0,0.1703
lte05800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,-0.0,0.1253
lte05800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,-0.0,0.0962
lte05800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,-0.0,0.0703
lte05800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,-0.0,0.0546
lte05800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,-0.0,0.0401
lte05800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,-0.0,0.0298
lte05800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,-0.0,0.0219
lte05900-0.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.5,-0.0,-99.0
lte05900-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.0,-0.0,-99.0
lte05900-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,-0.0,0.2542
lte05900-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,-0.0,0.2107
lte05900-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,-0.0,0.1712
lte05900-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,-0.0,0.126
lte05900-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,-0.0,0.0961
lte05900-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,-0.0,0.0706
lte05900-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,-0.0,0.055
lte05900-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,-0.0,0.0403
lte05900-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,-0.0,0.0299
lte05900-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,-0.0,0.0219
lte06000-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,-0.0,-99.0
lte06000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,-0.0,0.255
lte06000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,-0.0,0.2117
lte06000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,-0.0,0.1705
lte06000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,-0.0,0.1265
lte06000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,-0.0,0.0965
lte06000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,-0.0,0.0709
lte06000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,-0.0,0.055
lte06000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,-0.0,0.0404
lte06000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,-0.0,0.03
lte06000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,-0.0,0.0219
lte06100-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,-0.0,-99.0
lte06100-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,-0.0,0.2551
lte06100-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,-0.0,0.2121
lte06100-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,-0.0,0.1731
lte06100-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,-0.0,0.1269
lte06100-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,-0.0,0.097
lte06100-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,-0.0,0.0712
lte06100-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,-0.0,0.0551
lte06100-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,-0.0,0.0404
lte06100-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,-0.0,0.0301
lte06100-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,-0.0,0.022
lte06200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,-0.0,-99.0
lte06200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,-0.0,-99.0
lte06200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,-0.0,0.2126
lte06200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,-0.0,0.1718
lte06200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,-0.0,0.1275
lte06200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,-0.0,0.0971
lte06200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,-0.0,0.0713
lte06200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,-0.0,0.0553
lte06200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,-0.0,0.0405
lte06200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,-0.0,0.0301
lte06200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,-0.0,0.022
lte06300-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,-0.0,-99.0
lte06300-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,-0.0,0.2564
lte06300-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,-0.0,0.2162
lte06300-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.5,-0.0,0.1757
lte06300-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,-0.0,0.1282
lte06300-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,-0.0,0.0979
lte06300-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,-0.0,0.0714
lte06300-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,-0.0,0.0554
lte06300-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,-0.0,0.0407
lte06300-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,-0.0,0.0301
lte06300-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,-0.0,0.0221
lte06400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,-0.0,-99.0
lte06400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.5,-0.0,-99.0
lte06400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,-0.0,0.2127
lte06400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,-0.0,0.1731
lte06400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,-0.0,0.1288
lte06400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,-0.0,0.0981
lte06400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,-0.0,0.0717
lte06400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,-0.0,0.0556
lte06400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,-0.0,0.0408
lte06400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,-0.0,0.0303
lte06400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,-0.0,0.0221
lte06500-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,-0.0,0.3364
lte06500-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,-0.0,-99.0
lte06500-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,-0.0,0.2142
lte06500-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,-0.0,0.1742
lte06500-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,-0.0,0.1295
lte06500-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,-0.0,0.0992
lte06500-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,-0.0,0.072
lte06500-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,-0.0,0.0558
lte06500-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,-0.0,0.0409
lte06500-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,-0.0,0.0302
lte06500-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,-0.0,0.0222
lte06600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,-0.0,-99.0
lte06600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,-0.0,-99.0
lte06600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,-0.0,0.2143
lte06600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,-0.0,0.1742
lte06600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,-0.0,0.1302
lte06600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,-0.0,0.0992
lte06600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,-0.0,0.0724
lte06600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,-0.0,0.056
lte06600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,-0.0,0.041
lte06600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,-0.0,0.0304
lte06600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,-0.0,0.0223
lte06700-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,-0.0,-99.0
lte06700-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,-0.0,-99.0
lte06700-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,-0.0,0.214
lte06700-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,-0.0,0.1739
lte06700-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,-0.0,0.1308
lte06700-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,-0.0,0.1007
lte06700-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,-0.0,0.0729
lte06700-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,-0.0,0.0563
lte06700-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,-0.0,0.0412
lte06700-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,-0.0,0.0305
lte06700-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,-0.0,0.0224
lte06800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,-0.0,-99.0
lte06800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,-0.0,-99.0
lte06800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,-0.0,0.2138
lte06800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,-0.0,0.1778
lte06800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,-0.0,0.1311
lte06800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,-0.0,0.1015
lte06800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,-0.0,0.0734
lte06800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,-0.0,0.0567
lte06800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,-0.0,0.0415
lte06800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,-0.0,0.0307
lte06800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,6.0,-0.0,0.0225
lte06900-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,-0.0,0.329
lte06900-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,-0.0,-99.0
lte06900-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.0,-0.0,0.2132
lte06900-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,-0.0,0.1769
lte06900-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,-0.0,0.1317
lte06900-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,-0.0,0.101
lte06900-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,-0.0,0.0739
lte06900-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,-0.0,0.0573
lte06900-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,-0.0,0.0417
lte06900-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,-0.0,0.0308
lte06900-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,-0.0,0.0226
lte07000-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,-0.0,0.3268
lte07000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,-0.0,-99.0
lte07000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,-0.0,0.2129
lte07000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,-0.0,0.1749
lte07000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,-0.0,0.1321
lte07000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,-0.0,0.1016
lte07000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,-0.0,0.0744
lte07000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,-0.0,0.0575
lte07000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,-0.0,0.042
lte07000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,-0.0,0.0311
lte07000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,-0.0,0.0227
lte07200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,-0.0,0.324
lte07200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,-0.0,-99.0
lte07200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.0,-0.0,-99.0
lte07200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,-0.0,0.1755
lte07200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,-0.0,0.1337
lte07200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,-0.0,0.1028
lte07200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,-0.0,0.0764
lte07200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,-0.0,0.0584
lte07200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,-0.0,0.0429
lte07200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,-0.0,0.0316
lte07200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,-0.0,0.0231
lte07400-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,-0.0,0.3217
lte07400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,-0.0,-99.0
lte07400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,-0.0,0.2095
lte07400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,-0.0,0.175
lte07400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,-0.0,0.1339
lte07400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,-0.0,0.1041
lte07400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,-0.0,0.0768
lte07400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,-0.0,0.0596
lte07400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,-0.0,0.0435
lte07400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,-0.0,0.0321
lte07400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,-0.0,0.0236
lte07600-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,-0.0,0.3192
lte07600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,-0.0,0.2441
lte07600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,-0.0,0.2089
lte07600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,-0.0,0.1755
lte07600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,-0.0,0.1347
lte07600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,-0.0,0.1055
lte07600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,-0.0,0.0783
lte07600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,-0.0,0.0607
lte07600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,-0.0,0.0444
lte07600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,-0.0,0.0328
lte07600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,-0.0,0.0241
lte07800-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,-0.0,0.317
lte07800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,-0.0,0.2442
lte07800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,-0.0,0.2094
lte07800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,-0.0,0.1732
lte07800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,-0.0,0.1365
lte07800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,-0.0,0.1073
lte07800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,-0.0,0.0799
lte07800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,-0.0,0.0622
lte07800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,-0.0,0.0455
lte07800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,-0.0,0.0335
lte07800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,-0.0,0.0246
lte08000-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,-0.0,0.3158
lte08000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,-0.0,0.2456
lte08000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,-0.0,0.2119
lte08000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,-0.0,0.176
lte08000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,-0.0,0.1386
lte08000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,-0.0,0.1095
lte08000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,-0.0,0.0824
lte08000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,-0.0,0.064
lte08000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,-0.0,0.0467
lte08000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,-0.0,0.0347
lte08000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,-0.0,0.0252
lte08200-1.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,-0.0,0.3158
lte08200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,-0.0,0.2507
lte08200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,-0.0,0.218
lte08200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,-0.0,0.1824
lte08200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,-0.0,0.142
lte08200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,-0.0,0.1128
lte08200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,-0.0,0.0847
lte08200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,-0.0,0.0661
lte08200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,-0.0,0.0483
lte08200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,-0.0,0.0356
lte08200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,-0.0,0.0258
lte08400-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,-0.0,0.2564
lte08400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,-0.0,0.2234
lte08400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,-0.0,0.1888
lte08400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,-0.0,0.1457
lte08400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,-0.0,0.1157
lte08400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,-0.0,0.0869
lte08400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,-0.0,0.0679
lte08400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,-0.0,0.0497
lte08400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,-0.0,0.0366
lte08400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,-0.0,0.0266
lte08600-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,-0.0,0.2633
lte08600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,-0.0,0.2293
lte08600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,-0.0,0.1938
lte08600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,-0.0,0.15
lte08600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,-0.0,0.1191
lte08600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,-0.0,0.0896
lte08600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.5,-0.0,0.0695
lte08600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,-0.0,0.051
lte08600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,-0.0,0.0376
lte08600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,-0.0,0.0274
lte08800-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,1.5,-0.0,0.2694
lte08800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,-0.0,0.235
lte08800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,-0.0,0.1997
lte08800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,-0.0,0.1561
lte08800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,-0.0,0.1234
lte08800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,-0.0,0.093
lte08800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,-0.0,0.0716
lte08800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,-0.0,0.0522
lte08800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,-0.0,0.0385
lte08800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,-0.0,0.0281
lte09000-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,1.5,-0.0,0.2755
lte09000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,-0.0,0.2418
lte09000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,-0.0,0.2053
lte09000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,-0.0,0.1604
lte09000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,-0.0,0.1274
lte09000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,-0.0,0.0954
lte09000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,-0.0,0.0743
lte09000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.0,-0.0,0.054
lte09000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,-0.0,0.0393
lte09000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,-0.0,0.0287
lte09200-1.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,1.5,-0.0,0.2812
lte09200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,-0.0,0.2484
lte09200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,-0.0,0.2102
lte09200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,-0.0,0.1637
lte09200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,-0.0,0.13
lte09200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,-0.0,0.0974
lte09200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,-0.0,0.0759
lte09200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,-0.0,0.0554
lte09200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,-0.0,0.0404
lte09200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,-0.0,0.0293
lte09400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,-0.0,0.2542
lte09400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,-0.0,0.2147
lte09400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,-0.0,0.1667
lte09400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,-0.0,0.1323
lte09400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,-0.0,0.0994
lte09400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,-0.0,0.0775
lte09400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,-0.0,0.0567
lte09400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,-0.0,0.0415
lte09400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,-0.0,0.0299
lte09600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.0,-0.0,0.2592
lte09600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,-0.0,0.2186
lte09600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,-0.0,0.1696
lte09600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,-0.0,0.1344
lte09600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,-0.0,0.1011
lte09600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,-0.0,-99.0
lte09600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,-0.0,0.0578
lte09600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,-0.0,0.0423
lte09600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,-0.0,0.0307
lte09800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.0,-0.0,0.2635
lte09800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,-0.0,0.2222
lte09800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,-0.0,0.1722
lte09800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,-0.0,0.1363
lte09800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,-0.0,0.1026
lte09800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,-0.0,0.0799
lte09800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,-0.0,0.0586
lte09800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,-0.0,0.0431
lte09800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,-0.0,0.0313
lte10000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.0,-0.0,0.2679
lte10000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,-0.0,0.2252
lte10000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,-0.0,0.1741
lte10000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,-0.0,0.1377
lte10000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,-0.0,0.1036
lte10000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,-0.0,0.081
lte10000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,-0.0,0.0595
lte10000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,-0.0,0.0437
lte10000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,-0.0,0.0318
lte10200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.0,-0.0,0.2712
lte10200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,-0.0,0.228
lte10200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,-0.0,0.1764
lte10200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,-0.0,0.1394
lte10200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,-0.0,0.1047
lte10200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,-0.0,0.0818
lte10200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,-0.0,0.0603
lte10200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,-0.0,0.0443
lte10200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,-0.0,0.0322
lte10400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.0,-0.0,0.2737
lte10400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,-0.0,0.2303
lte10400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,-0.0,0.1782
lte10400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,-0.0,0.1408
lte10400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,-0.0,0.1059
lte10400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,-0.0,0.0826
lte10400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,-0.0,0.0607
lte10400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,-0.0,0.0448
lte10400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,-0.0,0.0327
lte10600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.0,-0.0,0.2753
lte10600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,-0.0,0.2323
lte10600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,-0.0,0.1798
lte10600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,-0.0,0.142
lte10600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,-0.0,0.1066
lte10600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,-0.0,0.0834
lte10600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,-0.0,0.0613
lte10600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.5,-0.0,0.0451
lte10600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,-0.0,0.033
lte10800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.0,-0.0,0.2767
lte10800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,-0.0,0.2337
lte10800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,-0.0,0.1811
lte10800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,-0.0,0.1434
lte10800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,-0.0,0.1077
lte10800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.5,-0.0,0.0839
lte10800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,-0.0,0.0619
lte10800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.5,-0.0,0.0455
lte10800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,-0.0,0.0333
lte11000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.0,-0.0,0.2776
lte11000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,-0.0,0.2348
lte11000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,-0.0,0.1826
lte11000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,-0.0,0.1452
lte11000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,-0.0,0.1093
lte11000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,-0.0,0.0849
lte11000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,-0.0,0.0621
lte11000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.5,-0.0,0.0459
lte11000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,-0.0,0.0335
lte11200-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.0,-0.0,0.2778
lte11200-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,-0.0,0.2358
lte11200-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,-0.0,0.1843
lte11200-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,-0.0,0.1474
lte11200-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,-0.0,0.1114
lte11200-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,-0.0,0.0863
lte11200-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,-0.0,0.0628
lte11200-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,-0.0,0.0461
lte11200-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,-0.0,-99.0
lte11400-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.0,-0.0,0.2779
lte11400-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,-0.0,0.237
lte11400-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,-0.0,0.1865
lte11400-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,-0.0,0.1459
lte11400-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,-0.0,0.1128
lte11400-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,-0.0,0.0879
lte11400-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,-0.0,0.0637
lte11400-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,-0.0,-99.0
lte11400-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,-0.0,-99.0
lte11600-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.0,-0.0,0.2783
lte11600-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.5,-0.0,0.2386
lte11600-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,-0.0,0.1888
lte11600-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,-0.0,0.147
lte11600-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,-0.0,0.111
lte11600-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,-0.0,0.0892
lte11600-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,-0.0,0.0633
lte11600-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.5,-0.0,0.047
lte11600-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,6.0,-0.0,-99.0
lte11800-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.0,-0.0,0.2792
lte11800-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.5,-0.0,0.2403
lte11800-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,-0.0,0.1902
lte11800-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,-0.0,0.1525
lte11800-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,-0.0,0.112
lte11800-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,-0.0,0.0902
lte11800-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,-0.0,0.0639
lte11800-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,-0.0,-99.0
lte11800-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,-0.0,-99.0
lte12000-2.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.0,-0.0,0.2808
lte12000-2.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.5,-0.0,0.2416
lte12000-3.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,-0.0,0.1915
lte12000-3.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,-0.0,0.1544
lte12000-4.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,-0.0,0.1128
lte12000-4.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,-0.0,0.0912
lte12000-5.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,-0.0,0.0645
lte12000-5.50-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.5,-0.0,-99.0
lte12000-6.00-0.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,-0.0,-99.0


==> mu_eff_slantfix_mufix_rounded_Z-0.5.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,-0.5,0.2993
lte02300-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,-0.5,0.2389
lte02300-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,-0.5,0.1953
lte02300-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,-0.5,0.1536
lte02300-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,-0.5,0.1303
lte02300-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,-0.5,0.1043
lte02300-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,-0.5,0.0776
lte02300-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,-0.5,0.059
lte02300-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,-0.5,0.0418
lte02300-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,-0.5,0.0335
lte02300-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,-0.5,0.0255
lte02300-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,-0.5,0.0195
lte02300-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,-0.5,0.0145
lte02400-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,-0.5,0.3031
lte02400-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,-0.5,0.2414
lte02400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,-0.5,0.1951
lte02400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,-0.5,0.1573
lte02400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,-0.5,0.1344
lte02400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,-0.5,0.1075
lte02400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,-0.5,0.0795
lte02400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,-0.5,0.06
lte02400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,-0.5,0.0418
lte02400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,-0.5,0.0333
lte02400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,-0.5,0.0255
lte02400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,-0.5,0.0196
lte02400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,-0.5,0.0147
lte02500-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,-0.5,0.3077
lte02500-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,-0.5,0.2448
lte02500-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,-0.5,0.1977
lte02500-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,-0.5,0.1611
lte02500-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,-0.5,0.1402
lte02500-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,-0.5,0.1116
lte02500-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,-0.5,0.0815
lte02500-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,-0.5,0.0613
lte02500-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,-0.5,0.042
lte02500-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,-0.5,0.0331
lte02500-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,-0.5,0.0249
lte02500-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,-0.5,0.0197
lte02500-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,-0.5,0.0148
lte02600-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,-0.5,0.3135
lte02600-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.5,-0.5,0.2499
lte02600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,-0.5,0.2014
lte02600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,-0.5,0.1672
lte02600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,-0.5,0.1454
lte02600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,-0.5,0.1166
lte02600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,-0.5,0.0861
lte02600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,-0.5,0.0646
lte02600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,-0.5,0.0464
lte02600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,-0.5,0.0331
lte02600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,-0.5,0.0248
lte02600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,-0.5,0.0198
lte02600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,-0.5,0.015
lte02700-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,-0.5,0.3229
lte02700-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,-0.5,0.2562
lte02700-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,-0.5,0.2087
lte02700-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,-0.5,0.1712
lte02700-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,-0.5,0.152
lte02700-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,-0.5,0.1229
lte02700-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,-0.5,0.0906
lte02700-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,-0.5,0.0677
lte02700-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,-0.5,0.0492
lte02700-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,-0.5,0.0379
lte02700-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,-0.5,0.0277
lte02700-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,-0.5,0.0209
lte02700-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,-0.5,0.0155
lte02800-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,-0.5,0.3387
lte02800-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,-0.5,0.2673
lte02800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.0,-0.5,0.219
lte02800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,-0.5,0.1738
lte02800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,-0.5,0.1576
lte02800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,-0.5,0.1296
lte02800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,-0.5,0.0964
lte02800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,-0.5,0.0726
lte02800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,-0.5,0.053
lte02800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,-0.5,0.0406
lte02800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,-0.5,0.0294
lte02800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,-0.5,0.0221
lte02800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,-0.5,0.0165
lte02900-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,-0.5,0.3675
lte02900-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,-0.5,0.2847
lte02900-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,-0.5,0.2287
lte02900-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,-0.5,0.1782
lte02900-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,-0.5,0.1617
lte02900-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,-0.5,0.1333
lte02900-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,-0.5,0.0991
lte02900-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,-0.5,0.0756
lte02900-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,-0.5,0.0558
lte02900-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,-0.5,0.0432
lte02900-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,-0.5,0.0316
lte02900-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,-0.5,0.0237
lte02900-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,-0.5,0.0176
lte03000-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,-0.5,0.4019
lte03000-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,-0.5,0.3138
lte03000-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,-0.5,0.2517
lte03000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,-0.5,0.1852
lte03000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,-0.5,0.1642
lte03000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,-0.5,0.1335
lte03000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,-0.5,0.1007
lte03000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,-0.5,0.0767
lte03000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,-0.5,0.0562
lte03000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,-0.5,0.0439
lte03000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,-0.5,0.0326
lte03000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,-0.5,0.0246
lte03000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,-0.5,0.0183
lte03100-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,-0.5,0.4405
lte03100-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,-0.5,0.3548
lte03100-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,-0.5,0.2866
lte03100-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,-0.5,0.2101
lte03100-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,-0.5,0.1642
lte03100-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,-0.5,0.1369
lte03100-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,-0.5,0.1058
lte03100-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,-0.5,0.0807
lte03100-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,-0.5,0.0588
lte03100-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,-0.5,0.0455
lte03100-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,-0.5,0.0334
lte03100-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,-0.5,0.0249
lte03100-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,-0.5,0.0185
lte03200-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,-0.5,0.4827
lte03200-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,-0.5,0.3907
lte03200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,-0.5,0.3121
lte03200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,-0.5,0.2265
lte03200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,-0.5,0.1806
lte03200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,-0.5,0.1464
lte03200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,-0.5,0.1114
lte03200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,-0.5,0.0846
lte03200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,-0.5,0.0615
lte03200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,-0.5,0.0473
lte03200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,-0.5,0.0345
lte03200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,-0.5,0.0256
lte03200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,-0.5,0.0189
lte03300-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,-0.5,0.5061
lte03300-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,-0.5,0.4003
lte03300-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,-0.5,0.3217
lte03300-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,-0.5,0.2358
lte03300-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,-0.5,0.1917
lte03300-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,-0.5,0.1532
lte03300-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,-0.5,0.1141
lte03300-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,-0.5,0.0867
lte03300-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,-0.5,0.0631
lte03300-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,-0.5,0.0486
lte03300-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,-0.5,0.0353
lte03300-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,-0.5,0.0261
lte03300-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,-0.5,0.0191
lte03400-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,-0.5,0.5074
lte03400-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,-0.5,0.402
lte03400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.0,-0.5,0.3234
lte03400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,-0.5,0.2385
lte03400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,-0.5,0.1949
lte03400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,-0.5,0.1557
lte03400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,-0.5,0.116
lte03400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,-0.5,0.088
lte03400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,-0.5,0.0642
lte03400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,-0.5,0.0494
lte03400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,-0.5,0.0359
lte03400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,-0.5,0.0265
lte03400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,-0.5,0.0194
lte03500-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,-0.5,0.5057
lte03500-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,-0.5,0.4008
lte03500-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,-0.5,0.323
lte03500-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,-0.5,0.2388
lte03500-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,-0.5,0.196
lte03500-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,-0.5,0.1572
lte03500-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,-0.5,0.117
lte03500-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,-0.5,0.0888
lte03500-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,-0.5,0.0648
lte03500-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,-0.5,0.05
lte03500-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,-0.5,0.0363
lte03500-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,-0.5,0.0267
lte03500-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,-0.5,0.0195
lte03600-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,-0.5,0.5023
lte03600-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,-0.5,0.3982
lte03600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,-0.5,0.3213
lte03600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,-0.5,0.2381
lte03600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,-0.5,0.1959
lte03600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,-0.5,0.1573
lte03600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,-0.5,0.1167
lte03600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,-0.5,0.089
lte03600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,-0.5,0.0652
lte03600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,-0.5,0.0504
lte03600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,-0.5,0.0366
lte03600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,-0.5,0.0269
lte03600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,-0.5,0.0196
lte03700-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,-0.5,0.4977
lte03700-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,-0.5,0.3951
lte03700-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,-0.5,0.319
lte03700-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,-0.5,0.2366
lte03700-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,-0.5,0.1952
lte03700-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,-0.5,0.1567
lte03700-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,-0.5,0.1164
lte03700-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,-0.5,0.0889
lte03700-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,-0.5,0.0653
lte03700-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,-0.5,0.0506
lte03700-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,-0.5,0.0369
lte03700-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,-0.5,0.0271
lte03700-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,-0.5,0.0197
lte03800-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,-0.5,0.493
lte03800-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,-0.5,0.3912
lte03800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,-0.5,0.3162
lte03800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,-0.5,0.2347
lte03800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,-0.5,0.1939
lte03800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,-0.5,0.1561
lte03800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,-0.5,0.1161
lte03800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,-0.5,0.0886
lte03800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,-0.5,0.0651
lte03800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,-0.5,0.0506
lte03800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,-0.5,0.037
lte03800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,-0.5,0.0273
lte03800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,-0.5,0.0199
lte03900-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,-0.5,0.4883
lte03900-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,-0.5,0.3874
lte03900-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,-0.5,0.3131
lte03900-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,-0.5,0.2326
lte03900-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,-0.5,0.1923
lte03900-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,-0.5,0.1552
lte03900-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,-0.5,0.1155
lte03900-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,-0.5,0.0882
lte03900-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,-0.5,0.0648
lte03900-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,-0.5,0.0505
lte03900-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,-0.5,0.0371
lte03900-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,-0.5,0.0274
lte03900-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,-0.5,0.02
lte04000-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,-0.5,0.4837
lte04000-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,-0.5,0.3836
lte04000-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,-0.5,0.3101
lte04000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,-0.5,0.2304
lte04000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,-0.5,0.1906
lte04000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,-0.5,0.154
lte04000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,-0.5,0.1148
lte04000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,-0.5,0.0877
lte04000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,-0.5,0.0645
lte04000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,-0.5,0.0503
lte04000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,-0.5,0.0371
lte04000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,-0.5,0.0276
lte04000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,-0.5,0.0202
lte04100-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,-0.5,0.4808
lte04100-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,-0.5,0.3808
lte04100-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,-0.5,0.3075
lte04100-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,-0.5,0.2284
lte04100-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,-0.5,0.189
lte04100-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,-0.5,0.1527
lte04100-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,-0.5,0.1139
lte04100-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,-0.5,0.0871
lte04100-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,-0.5,0.0641
lte04100-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,-0.5,0.0501
lte04100-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,-0.5,0.0369
lte04100-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,-0.5,0.0279
lte04100-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,-0.5,0.0203
lte04200-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,-0.5,0.4771
lte04200-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,-0.5,0.3776
lte04200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,-0.5,0.3048
lte04200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,-0.5,0.2264
lte04200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,-0.5,0.1873
lte04200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,-0.5,0.1514
lte04200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,-0.5,0.113
lte04200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,-0.5,0.0865
lte04200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,-0.5,0.0637
lte04200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,-0.5,0.0498
lte04200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,-0.5,0.0368
lte04200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,-0.5,0.0277
lte04200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,-0.5,0.0205
lte04300-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,-0.5,0.4744
lte04300-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,-0.5,0.375
lte04300-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,-0.5,0.3026
lte04300-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,-0.5,0.2246
lte04300-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,-0.5,0.186
lte04300-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,-0.5,0.1503
lte04300-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,-0.5,0.1122
lte04300-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,-0.5,0.086
lte04300-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,-0.5,0.0633
lte04300-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,-0.5,0.0495
lte04300-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,-0.5,0.0366
lte04300-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,-0.5,0.0276
lte04300-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,-0.5,0.0205
lte04400-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,-0.5,0.4721
lte04400-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,-0.5,0.3731
lte04400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,-0.5,0.3009
lte04400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,-0.5,0.2234
lte04400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,-0.5,0.1848
lte04400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,-0.5,0.1493
lte04400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,-0.5,0.1115
lte04400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,-0.5,0.0855
lte04400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,-0.5,0.063
lte04400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,-0.5,0.0492
lte04400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,-0.5,0.0364
lte04400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,-0.5,0.0276
lte04400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,-0.5,0.0206
lte04500-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,-0.5,0.4707
lte04500-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,-0.5,0.3718
lte04500-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,-0.5,0.2999
lte04500-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,-0.5,0.2224
lte04500-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,-0.5,0.184
lte04500-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,-0.5,0.1486
lte04500-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,-0.5,0.1111
lte04500-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,-0.5,0.0852
lte04500-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,-0.5,0.0628
lte04500-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,-0.5,0.0491
lte04500-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,-0.5,0.0365
lte04500-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,-0.5,0.0274
lte04500-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,-0.5,0.0207
lte04600-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,-0.5,0.47
lte04600-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,-0.5,0.371
lte04600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,-0.5,0.2996
lte04600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,-0.5,0.2215
lte04600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,-0.5,0.1837
lte04600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,-0.5,0.1484
lte04600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,-0.5,0.1109
lte04600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,-0.5,0.0851
lte04600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,-0.5,0.0628
lte04600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,-0.5,0.0492
lte04600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,-0.5,0.0363
lte04600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,-0.5,0.0275
lte04600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,-0.5,0.0208
lte04700-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,-0.5,0.4698
lte04700-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,-0.5,0.3714
lte04700-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,-0.5,0.299
lte04700-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,-0.5,0.2219
lte04700-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,-0.5,0.1841
lte04700-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,-0.5,0.1487
lte04700-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,-0.5,0.1111
lte04700-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,-0.5,0.0854
lte04700-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,-0.5,0.063
lte04700-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,-0.5,0.0494
lte04700-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,-0.5,0.0364
lte04700-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,-0.5,0.0274
lte04700-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,-0.5,0.0205
lte04800-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,-0.5,0.4706
lte04800-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,-0.5,0.3711
lte04800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,-0.5,0.3
lte04800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,-0.5,0.2235
lte04800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,-0.5,0.1851
lte04800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,-0.5,0.1491
lte04800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,-0.5,0.1116
lte04800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,-0.5,0.0858
lte04800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,-0.5,0.0633
lte04800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,-0.5,0.0496
lte04800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,-0.5,0.0366
lte04800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,-0.5,0.0276
lte04800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,-0.5,0.0205
lte04900-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,-0.5,0.4705
lte04900-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,-0.5,0.3731
lte04900-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,-0.5,0.3019
lte04900-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,-0.5,0.2252
lte04900-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,-0.5,0.1857
lte04900-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,-0.5,0.15
lte04900-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,-0.5,0.1123
lte04900-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,-0.5,0.0863
lte04900-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,-0.5,0.0638
lte04900-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,-0.5,0.0498
lte04900-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,-0.5,0.0367
lte04900-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,-0.5,0.0275
lte04900-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,-0.5,0.0204
lte05100-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,-0.5,0.4776
lte05100-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.5,-0.5,0.3872
lte05100-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,-0.5,0.3186
lte05100-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,-0.5,0.2387
lte05100-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,-0.5,0.1984
lte05100-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,-0.5,0.1607
lte05100-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,-0.5,0.1205
lte05100-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,-0.5,0.0928
lte05100-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,-0.5,0.0686
lte05100-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,-0.5,0.0537
lte05100-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,-0.5,0.0399
lte05100-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,-0.5,0.0298
lte05100-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,-0.5,0.022
lte05200-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.0,-0.5,0.4795
lte05200-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.5,-0.5,0.3893
lte05200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,-0.5,0.3204
lte05200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,-0.5,0.2399
lte05200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,-0.5,0.1995
lte05200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,-0.5,0.1616
lte05200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,-0.5,0.1212
lte05200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,-0.5,0.0934
lte05200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,-0.5,0.0698
lte05200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,-0.5,0.0545
lte05200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,-0.5,0.0402
lte05200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,-0.5,0.03
lte05200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,-0.5,0.0221
lte05300-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.0,-0.5,0.4796
lte05300-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.5,-0.5,0.3914
lte05300-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,-0.5,0.3223
lte05300-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,-0.5,0.2417
lte05300-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,-0.5,0.2008
lte05300-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,-0.5,0.1626
lte05300-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,-0.5,0.1242
lte05300-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,-0.5,0.0953
lte05300-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,-0.5,0.0703
lte05300-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,-0.5,0.0549
lte05300-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,-0.5,0.0405
lte05300-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,-0.5,0.0302
lte05300-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,-0.5,0.0222
lte05400-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.0,-0.5,-99.0
lte05400-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.5,-0.5,0.3947
lte05400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,-0.5,0.3252
lte05400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,-0.5,0.2441
lte05400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,-0.5,0.2094
lte05400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,-0.5,0.1696
lte05400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,-0.5,0.1264
lte05400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,-0.5,0.0961
lte05400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,-0.5,0.0709
lte05400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,-0.5,0.0554
lte05400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,-0.5,0.0408
lte05400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,-0.5,0.0304
lte05400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,-0.5,0.0223
lte05500-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.0,-0.5,0.4852
lte05500-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,-0.5,0.4176
lte05500-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.0,-0.5,0.3433
lte05500-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,-0.5,0.2565
lte05500-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,-0.5,0.2129
lte05500-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,-0.5,0.1717
lte05500-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,-0.5,0.1276
lte05500-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,-0.5,0.0974
lte05500-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,-0.5,0.0716
lte05500-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,-0.5,0.0558
lte05500-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,-0.5,0.041
lte05500-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,-0.5,0.0305
lte05500-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,-0.5,0.0226
lte05600-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.0,-0.5,0.5085
lte05600-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,-0.5,0.416
lte05600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,-0.5,0.3463
lte05600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,-0.5,0.259
lte05600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,-0.5,0.2142
lte05600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,-0.5,0.1736
lte05600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,-0.5,0.1288
lte05600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,-0.5,0.0985
lte05600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,-0.5,0.0725
lte05600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,-0.5,0.0564
lte05600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,-0.5,0.0415
lte05600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,-0.5,0.0308
lte05600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,-0.5,0.0226
lte05700-0.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.0,-0.5,-99.0
lte05700-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,-0.5,0.4166
lte05700-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,-0.5,0.347
lte05700-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,-0.5,0.2602
lte05700-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,-0.5,0.215
lte05700-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,-0.5,0.1736
lte05700-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,-0.5,0.1288
lte05700-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,-0.5,0.0985
lte05700-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,-0.5,0.0724
lte05700-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,-0.5,0.0565
lte05700-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,-0.5,0.0415
lte05700-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,-0.5,0.0309
lte05700-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,-0.5,0.0227
lte05800-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,-0.5,0.4144
lte05800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,-0.5,0.3472
lte05800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.5,-0.5,0.2612
lte05800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,-0.5,0.216
lte05800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,-0.5,0.1739
lte05800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,-0.5,0.1289
lte05800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,-0.5,0.0987
lte05800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,-0.5,0.0727
lte05800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,-0.5,0.0565
lte05800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,-0.5,0.0416
lte05800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,-0.5,0.0309
lte05800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,-0.5,0.0227
lte05900-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.5,-0.5,0.4162
lte05900-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.0,-0.5,0.3465
lte05900-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,-0.5,0.2617
lte05900-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,-0.5,0.2166
lte05900-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,-0.5,0.1745
lte05900-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,-0.5,0.1291
lte05900-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,-0.5,0.0988
lte05900-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,-0.5,0.0728
lte05900-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,-0.5,0.0566
lte05900-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,-0.5,0.0416
lte05900-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,-0.5,0.031
lte05900-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,-0.5,0.0228
lte06000-0.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.5,-0.5,-99.0
lte06000-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,-0.5,-99.0
lte06000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,-0.5,0.2623
lte06000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,-0.5,0.2176
lte06000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,-0.5,0.1752
lte06000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,-0.5,0.1295
lte06000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,-0.5,0.099
lte06000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,-0.5,0.073
lte06000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,-0.5,0.0567
lte06000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,-0.5,0.0417
lte06000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,-0.5,0.031
lte06000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,-0.5,0.0228
lte06100-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,-0.5,0.343
lte06100-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,-0.5,0.2632
lte06100-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,-0.5,0.2184
lte06100-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,-0.5,0.176
lte06100-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,-0.5,0.1299
lte06100-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,-0.5,0.0992
lte06100-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,-0.5,0.0729
lte06100-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,-0.5,0.0568
lte06100-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,-0.5,0.0418
lte06100-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,-0.5,0.0311
lte06100-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,-0.5,0.0228
lte06200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,-0.5,-99.0
lte06200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,-0.5,0.2603
lte06200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,-0.5,0.2191
lte06200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,-0.5,0.1771
lte06200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,-0.5,0.1305
lte06200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,-0.5,0.0997
lte06200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,-0.5,0.0731
lte06200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,-0.5,0.0568
lte06200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,-0.5,0.0419
lte06200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,-0.5,0.0311
lte06200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,-0.5,0.023
lte06300-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,-0.5,-99.0
lte06300-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,-0.5,0.2585
lte06300-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,-0.5,0.2195
lte06300-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.5,-0.5,0.1783
lte06300-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,-0.5,0.1314
lte06300-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,-0.5,0.1003
lte06300-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,-0.5,0.0735
lte06300-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,-0.5,0.0571
lte06300-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,-0.5,0.0419
lte06300-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,-0.5,0.0312
lte06300-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,-0.5,0.023
lte06400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,-0.5,-99.0
lte06400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.5,-0.5,-99.0
lte06400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,-0.5,0.2175
lte06400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,-0.5,0.179
lte06400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,-0.5,0.1324
lte06400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,-0.5,0.1009
lte06400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,-0.5,0.0738
lte06400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,-0.5,0.0573
lte06400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,-0.5,0.0421
lte06400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,-0.5,0.0313
lte06400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,-0.5,0.023
lte06500-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,-0.5,-99.0
lte06500-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,-0.5,-99.0
lte06500-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,-0.5,0.218
lte06500-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,-0.5,0.18
lte06500-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,-0.5,0.1332
lte06500-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,-0.5,0.1016
lte06500-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,-0.5,0.0744
lte06500-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,-0.5,0.0576
lte06500-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,-0.5,0.0423
lte06500-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,-0.5,0.0315
lte06500-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,-0.5,0.0232
lte06600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,-0.5,0.3358
lte06600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,-0.5,-99.0
lte06600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,-0.5,0.2179
lte06600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,-0.5,0.1803
lte06600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,-0.5,0.1341
lte06600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,-0.5,0.1025
lte06600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,-0.5,0.075
lte06600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,-0.5,0.058
lte06600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,-0.5,0.0426
lte06600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,-0.5,0.0317
lte06600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,-0.5,0.0233
lte06700-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,-0.5,-99.0
lte06700-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,-0.5,-99.0
lte06700-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,-0.5,0.217
lte06700-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,-0.5,0.1801
lte06700-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,-0.5,0.1348
lte06700-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,-0.5,0.1031
lte06700-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,-0.5,0.0757
lte06700-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,-0.5,0.0585
lte06700-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,-0.5,0.0428
lte06700-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,-0.5,0.0319
lte06700-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,-0.5,0.0235
lte06800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,-0.5,-99.0
lte06800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,-0.5,-99.0
lte06800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,-0.5,0.2166
lte06800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,-0.5,0.1803
lte06800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,-0.5,0.1358
lte06800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,-0.5,0.1041
lte06800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,-0.5,0.0764
lte06800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,-0.5,0.059
lte06800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,-0.5,0.0433
lte06800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,-0.5,0.0322
lte06800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,6.0,-0.5,0.0236
lte06900-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,-0.5,-99.0
lte06900-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,-0.5,-99.0
lte06900-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.0,-0.5,0.2151
lte06900-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,-0.5,0.1794
lte06900-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,-0.5,0.1363
lte06900-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,-0.5,0.1049
lte06900-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,-0.5,0.0771
lte06900-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,-0.5,0.0596
lte06900-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,-0.5,0.0437
lte06900-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,-0.5,0.0325
lte06900-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,-0.5,0.0239
lte07000-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,-0.5,0.3282
lte07000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,-0.5,-99.0
lte07000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,-0.5,0.2146
lte07000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,-0.5,0.179
lte07000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,-0.5,0.1358
lte07000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,-0.5,0.1058
lte07000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,-0.5,0.0778
lte07000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,-0.5,0.0602
lte07000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,-0.5,0.0441
lte07000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,-0.5,0.0328
lte07000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,-0.5,0.0241
lte07200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,-0.5,0.3249
lte07200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,-0.5,-99.0
lte07200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,-0.5,0.1785
lte07200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,-0.5,0.1365
lte07200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,-0.5,0.1067
lte07200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,-0.5,0.0794
lte07200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,-0.5,0.0615
lte07200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,-0.5,0.0451
lte07200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,-0.5,0.0335
lte07200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,-0.5,0.0246
lte07400-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,-0.5,0.3225
lte07400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,-0.5,-99.0
lte07400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,-0.5,0.2125
lte07400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,-0.5,0.1781
lte07400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,-0.5,0.1371
lte07400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,-0.5,0.1082
lte07400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,-0.5,0.0812
lte07400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,-0.5,0.0631
lte07400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,-0.5,0.0462
lte07400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,-0.5,0.0342
lte07400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,-0.5,0.0251
lte07600-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,-0.5,0.3205
lte07600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,-0.5,0.2459
lte07600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,-0.5,0.212
lte07600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,-0.5,0.1781
lte07600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,-0.5,0.1381
lte07600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,-0.5,0.1098
lte07600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,-0.5,0.083
lte07600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,-0.5,0.0649
lte07600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,-0.5,0.0474
lte07600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,-0.5,0.035
lte07600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,-0.5,0.0257
lte07800-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,-0.5,0.319
lte07800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,-0.5,0.2462
lte07800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,-0.5,0.2128
lte07800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,-0.5,0.1788
lte07800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,-0.5,0.14
lte07800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,-0.5,0.1121
lte07800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,-0.5,0.085
lte07800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,-0.5,0.0668
lte07800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,-0.5,0.0488
lte07800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,-0.5,0.0362
lte07800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,-0.5,0.0264
lte08000-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,-0.5,0.3198
lte08000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,-0.5,0.25
lte08000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,-0.5,0.2166
lte08000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,-0.5,0.1825
lte08000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,-0.5,0.143
lte08000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,-0.5,0.1143
lte08000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,-0.5,0.0869
lte08000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,-0.5,0.0685
lte08000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,-0.5,0.0507
lte08000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,-0.5,0.0373
lte08000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,-0.5,0.0273
lte08200-1.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,-0.5,0.3246
lte08200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,-0.5,0.2587
lte08200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,-0.5,0.2255
lte08200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,-0.5,0.1903
lte08200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,-0.5,0.1486
lte08200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,-0.5,0.1183
lte08200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,-0.5,0.0893
lte08200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,-0.5,0.0702
lte08200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,-0.5,0.0516
lte08200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,-0.5,0.038
lte08200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,-0.5,0.0279
lte08400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,-0.5,0.2657
lte08400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,-0.5,0.2313
lte08400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,-0.5,0.1963
lte08400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,-0.5,0.1533
lte08400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,-0.5,0.1225
lte08400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,-0.5,0.0922
lte08400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,-0.5,0.0717
lte08400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,-0.5,0.0528
lte08400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,-0.5,0.0389
lte08400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,-0.5,0.0286
lte08600-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,-0.5,0.2731
lte08600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,-0.5,0.238
lte08600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,-0.5,0.2031
lte08600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,-0.5,0.1587
lte08600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,-0.5,0.1265
lte08600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,-0.5,0.0953
lte08600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,-0.5,0.054
lte08600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,-0.5,0.0398
lte08600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,-0.5,0.0292
lte08800-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,1.5,-0.5,0.2815
lte08800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,-0.5,0.2459
lte08800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,-0.5,0.2092
lte08800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,-0.5,0.1632
lte08800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,-0.5,0.1298
lte08800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,-0.5,0.0978
lte08800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,-0.5,0.0761
lte08800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,-0.5,0.0558
lte08800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,-0.5,0.0406
lte08800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,-0.5,0.0297
lte09000-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,1.5,-0.5,0.2898
lte09000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,-0.5,0.2525
lte09000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,-0.5,0.214
lte09000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,-0.5,0.167
lte09000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,-0.5,0.1328
lte09000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,-0.5,0.0998
lte09000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,-0.5,0.0779
lte09000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.0,-0.5,0.057
lte09000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,-0.5,0.0417
lte09000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,-0.5,0.0303
lte09200-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,1.5,-0.5,0.2973
lte09200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,-0.5,0.2585
lte09200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,-0.5,0.2186
lte09200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,-0.5,0.17
lte09200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,-0.5,0.1349
lte09200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,-0.5,0.1015
lte09200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,-0.5,0.0792
lte09200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,-0.5,0.0581
lte09200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,-0.5,0.0426
lte09200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,-0.5,0.0309
lte09400-1.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,1.5,-0.5,0.3039
lte09400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,-0.5,0.2638
lte09400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,-0.5,0.2227
lte09400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,-0.5,0.1727
lte09400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,-0.5,0.1371
lte09400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,-0.5,0.1032
lte09400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,-0.5,0.0804
lte09400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,-0.5,0.0591
lte09400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,-0.5,0.0434
lte09400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,-0.5,0.0315
lte09600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.0,-0.5,0.2687
lte09600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,-0.5,0.2264
lte09600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,-0.5,0.1753
lte09600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,-0.5,0.1388
lte09600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,-0.5,0.1046
lte09600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,-0.5,0.0817
lte09600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,-0.5,0.0599
lte09600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,-0.5,0.044
lte09600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,-0.5,0.032
lte09800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.0,-0.5,0.2729
lte09800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,-0.5,0.2296
lte09800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,-0.5,0.1776
lte09800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,-0.5,0.1406
lte09800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,-0.5,0.1057
lte09800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,-0.5,0.0826
lte09800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,-0.5,0.0608
lte09800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,-0.5,0.0446
lte09800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,-0.5,0.0325
lte10000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.0,-0.5,0.2764
lte10000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,-0.5,0.2325
lte10000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,-0.5,0.1798
lte10000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,-0.5,0.1421
lte10000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,-0.5,0.107
lte10000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,-0.5,0.0834
lte10000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,-0.5,0.0614
lte10000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,-0.5,0.0452
lte10000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,-0.5,0.0329
lte10200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.0,-0.5,0.2792
lte10200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,-0.5,0.235
lte10200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,-0.5,0.1816
lte10200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,-0.5,0.1436
lte10200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,-0.5,0.1079
lte10200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,-0.5,0.0843
lte10200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,-0.5,0.0619
lte10200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,-0.5,0.0456
lte10200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,-0.5,0.0332
lte10400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.0,-0.5,0.2814
lte10400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,-0.5,0.237
lte10400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,-0.5,0.1839
lte10400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,-0.5,0.1459
lte10400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,-0.5,0.1095
lte10400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,-0.5,0.0849
lte10400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,-0.5,0.0625
lte10400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,-0.5,0.0459
lte10400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,-0.5,0.0335
lte10600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.0,-0.5,0.283
lte10600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,-0.5,0.2392
lte10600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,-0.5,0.1868
lte10600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,-0.5,0.146
lte10600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,-0.5,0.1095
lte10600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,-0.5,0.0863
lte10600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,-0.5,0.0628
lte10600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.5,-0.5,0.0463
lte10600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,-0.5,0.0338
lte10800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.0,-0.5,0.2842
lte10800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,-0.5,0.2415
lte10800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,-0.5,0.1865
lte10800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,-0.5,0.1479
lte10800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,-0.5,0.1109
lte10800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.5,-0.5,0.0861
lte10800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,-0.5,0.0637
lte10800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.5,-0.5,0.0465
lte10800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,-0.5,0.034
lte11000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.0,-0.5,0.2853
lte11000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,-0.5,0.2446
lte11000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,-0.5,0.1887
lte11000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,-0.5,0.1495
lte11000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,-0.5,0.1121
lte11000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,-0.5,0.0869
lte11000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,-0.5,0.0634
lte11000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.5,-0.5,0.047
lte11000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,-0.5,0.0342
lte11200-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.0,-0.5,0.2869
lte11200-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,-0.5,0.2477
lte11200-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,-0.5,0.1903
lte11200-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,-0.5,0.1514
lte11200-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,-0.5,0.1135
lte11200-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,-0.5,0.0879
lte11200-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,-0.5,0.064
lte11200-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,-0.5,0.0475
lte11200-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,-0.5,-99.0
lte11400-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.0,-0.5,0.2891
lte11400-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,-0.5,0.2497
lte11400-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,-0.5,0.1973
lte11400-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,-0.5,0.1528
lte11400-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,-0.5,0.1146
lte11400-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,-0.5,0.0887
lte11400-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,-0.5,0.0657
lte11400-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,-0.5,0.0478
lte11400-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,-0.5,-99.0
lte11600-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.0,-0.5,0.2908
lte11600-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.5,-0.5,0.2516
lte11600-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,-0.5,0.1997
lte11600-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,-0.5,0.154
lte11600-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,-0.5,0.1157
lte11600-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,-0.5,0.0896
lte11600-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,-0.5,0.0663
lte11600-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.5,-0.5,-99.0
lte11600-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,6.0,-0.5,-99.0
lte11800-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.0,-0.5,0.292
lte11800-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.5,-0.5,0.2525
lte11800-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,-0.5,0.2001
lte11800-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,-0.5,0.1612
lte11800-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,-0.5,0.1167
lte11800-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,-0.5,0.0904
lte11800-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,-0.5,0.0668
lte11800-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,-0.5,-99.0
lte11800-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,-0.5,-99.0
lte12000-2.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.0,-0.5,0.2927
lte12000-2.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.5,-0.5,0.2529
lte12000-3.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,-0.5,0.2007
lte12000-3.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,-0.5,0.1621
lte12000-4.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,-0.5,0.1174
lte12000-4.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,-0.5,0.0912
lte12000-5.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,-0.5,0.0675
lte12000-5.50-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.5,-0.5,0.0484
lte12000-6.00-0.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,-0.5,-99.0


==> mu_eff_slantfix_mufix_rounded_Z-1.0.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,-1.0,0.3056
lte02300-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,-1.0,0.2436
lte02300-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,-1.0,0.2041
lte02300-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,-1.0,0.1563
lte02300-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,-1.0,0.1295
lte02300-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,-1.0,0.104
lte02300-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,-1.0,0.0775
lte02300-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,-1.0,0.0565
lte02300-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,-1.0,0.0425
lte02300-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,-1.0,0.0345
lte02300-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,-1.0,0.0261
lte02300-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,-1.0,0.0194
lte02300-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,-1.0,0.0142
lte02400-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,-1.0,0.3086
lte02400-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,-1.0,0.2445
lte02400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,-1.0,0.2079
lte02400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,-1.0,0.1606
lte02400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,-1.0,0.133
lte02400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,-1.0,0.1064
lte02400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,-1.0,0.0793
lte02400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,-1.0,0.056
lte02400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,-1.0,0.042
lte02400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,-1.0,0.0336
lte02400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,-1.0,0.0262
lte02400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,-1.0,0.0197
lte02400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,-1.0,0.0144
lte02500-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,-1.0,0.3136
lte02500-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,-1.0,0.2477
lte02500-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,-1.0,0.2107
lte02500-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,-1.0,0.1672
lte02500-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,-1.0,0.1388
lte02500-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,-1.0,0.1094
lte02500-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,-1.0,0.0817
lte02500-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,-1.0,0.0562
lte02500-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,-1.0,0.0419
lte02500-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,-1.0,0.0333
lte02500-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,-1.0,0.0264
lte02500-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,-1.0,0.0199
lte02500-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,-1.0,0.0146
lte02600-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,-1.0,0.3195
lte02600-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.5,-1.0,0.2528
lte02600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,-1.0,0.2178
lte02600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,-1.0,0.1734
lte02600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,-1.0,0.1445
lte02600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,-1.0,0.1154
lte02600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,-1.0,0.0857
lte02600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,-1.0,0.065
lte02600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,-1.0,0.0476
lte02600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,-1.0,0.0373
lte02600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,-1.0,0.0275
lte02600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,-1.0,0.0204
lte02600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,-1.0,0.0147
lte02700-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,-1.0,0.3275
lte02700-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,-1.0,0.2569
lte02700-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,-1.0,0.2241
lte02700-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,-1.0,0.1816
lte02700-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,-1.0,0.153
lte02700-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,-1.0,0.1228
lte02700-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,-1.0,0.0907
lte02700-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,-1.0,0.0687
lte02700-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,-1.0,0.0502
lte02700-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,-1.0,0.039
lte02700-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,-1.0,0.0289
lte02700-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,-1.0,0.0218
lte02700-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,-1.0,0.0159
lte02800-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,-1.0,0.3412
lte02800-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,-1.0,0.2701
lte02800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.0,-1.0,0.2293
lte02800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,-1.0,0.1885
lte02800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,-1.0,0.161
lte02800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,-1.0,0.1299
lte02800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,-1.0,0.0966
lte02800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,-1.0,0.0733
lte02800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,-1.0,0.0538
lte02800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,-1.0,0.0422
lte02800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,-1.0,0.0314
lte02800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,-1.0,0.0237
lte02800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,-1.0,0.0177
lte02900-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,-1.0,0.3626
lte02900-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,-1.0,0.2845
lte02900-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,-1.0,0.2384
lte02900-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,-1.0,0.1945
lte02900-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,-1.0,0.1641
lte02900-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,-1.0,0.1319
lte02900-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,-1.0,0.0983
lte02900-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,-1.0,0.0754
lte02900-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,-1.0,0.0561
lte02900-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,-1.0,0.0441
lte02900-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,-1.0,0.0327
lte02900-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,-1.0,0.0246
lte02900-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,-1.0,0.0183
lte03000-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,-1.0,0.3958
lte03000-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,-1.0,0.3105
lte03000-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,-1.0,0.2518
lte03000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,-1.0,0.1963
lte03000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,-1.0,0.1698
lte03000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,-1.0,0.1391
lte03000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,-1.0,0.1033
lte03000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,-1.0,0.0782
lte03000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,-1.0,0.0573
lte03000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,-1.0,0.0447
lte03000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,-1.0,0.0331
lte03000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,-1.0,0.025
lte03000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,-1.0,0.0187
lte03100-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,-1.0,0.4327
lte03100-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,-1.0,0.3515
lte03100-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,-1.0,0.2767
lte03100-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,-1.0,0.1988
lte03100-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,-1.0,0.1795
lte03100-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,-1.0,0.1466
lte03100-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,-1.0,0.1083
lte03100-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,-1.0,0.0816
lte03100-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,-1.0,0.0593
lte03100-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,-1.0,0.0459
lte03100-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,-1.0,0.0338
lte03100-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,-1.0,0.0253
lte03100-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,-1.0,0.0188
lte03200-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,-1.0,0.4845
lte03200-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,-1.0,0.3902
lte03200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,-1.0,0.3112
lte03200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,-1.0,0.2254
lte03200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,-1.0,0.187
lte03200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,-1.0,0.1513
lte03200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,-1.0,0.1116
lte03200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,-1.0,0.084
lte03200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,-1.0,0.0609
lte03200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,-1.0,0.0469
lte03200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,-1.0,0.0343
lte03200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,-1.0,0.0256
lte03200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,-1.0,0.0189
lte03300-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,-1.0,0.5056
lte03300-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,-1.0,0.3995
lte03300-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,-1.0,0.3192
lte03300-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,-1.0,0.2334
lte03300-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,-1.0,0.1917
lte03300-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,-1.0,0.1538
lte03300-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,-1.0,0.1135
lte03300-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,-1.0,0.0856
lte03300-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,-1.0,0.062
lte03300-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,-1.0,0.0476
lte03300-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,-1.0,0.0347
lte03300-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,-1.0,0.0257
lte03300-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,-1.0,0.019
lte03400-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,-1.0,0.507
lte03400-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,-1.0,0.4008
lte03400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.0,-1.0,0.3215
lte03400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,-1.0,0.2361
lte03400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,-1.0,0.1941
lte03400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,-1.0,0.1556
lte03400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,-1.0,0.1147
lte03400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,-1.0,0.0866
lte03400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,-1.0,0.0628
lte03400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,-1.0,0.0482
lte03400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,-1.0,0.035
lte03400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,-1.0,0.0259
lte03400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,-1.0,0.019
lte03500-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,-1.0,0.5046
lte03500-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,-1.0,0.3995
lte03500-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,-1.0,0.3214
lte03500-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,-1.0,0.237
lte03500-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,-1.0,0.1947
lte03500-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,-1.0,0.1566
lte03500-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,-1.0,0.116
lte03500-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,-1.0,0.0874
lte03500-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,-1.0,0.0634
lte03500-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,-1.0,0.0486
lte03500-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,-1.0,0.0353
lte03500-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,-1.0,0.026
lte03500-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,-1.0,0.019
lte03600-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,-1.0,0.5012
lte03600-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,-1.0,0.3973
lte03600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,-1.0,0.3201
lte03600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,-1.0,0.2366
lte03600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,-1.0,0.1944
lte03600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,-1.0,0.1568
lte03600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,-1.0,0.1156
lte03600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,-1.0,0.0878
lte03600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,-1.0,0.0639
lte03600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,-1.0,0.0491
lte03600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,-1.0,0.0356
lte03600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,-1.0,0.0261
lte03600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,-1.0,0.019
lte03700-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,-1.0,0.4969
lte03700-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,-1.0,0.3941
lte03700-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,-1.0,0.318
lte03700-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,-1.0,0.2356
lte03700-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,-1.0,0.1939
lte03700-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,-1.0,0.1563
lte03700-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,-1.0,0.1161
lte03700-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,-1.0,0.0883
lte03700-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,-1.0,0.0645
lte03700-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,-1.0,0.0496
lte03700-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,-1.0,0.0359
lte03700-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,-1.0,0.0263
lte03700-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,-1.0,0.0191
lte03800-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,-1.0,0.4921
lte03800-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,-1.0,0.3907
lte03800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,-1.0,0.3155
lte03800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,-1.0,0.234
lte03800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,-1.0,0.1931
lte03800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,-1.0,0.1553
lte03800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,-1.0,0.1156
lte03800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,-1.0,0.0884
lte03800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,-1.0,0.0649
lte03800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,-1.0,0.0502
lte03800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,-1.0,0.0364
lte03800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,-1.0,0.0266
lte03800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,-1.0,0.0192
lte03900-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,-1.0,0.4876
lte03900-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,-1.0,0.3868
lte03900-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,-1.0,0.3127
lte03900-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,-1.0,0.2322
lte03900-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,-1.0,0.1919
lte03900-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,-1.0,0.1546
lte03900-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,-1.0,0.1152
lte03900-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,-1.0,0.0882
lte03900-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,-1.0,0.0649
lte03900-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,-1.0,0.0506
lte03900-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,-1.0,0.037
lte03900-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,-1.0,0.0271
lte03900-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,-1.0,0.0195
lte04000-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,-1.0,0.4837
lte04000-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,-1.0,0.3834
lte04000-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,-1.0,0.3099
lte04000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,-1.0,0.2302
lte04000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,-1.0,0.1904
lte04000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,-1.0,0.1537
lte04000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,-1.0,0.1144
lte04000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,-1.0,0.0877
lte04000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,-1.0,0.0648
lte04000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,-1.0,0.0508
lte04000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,-1.0,0.0375
lte04000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,-1.0,0.0277
lte04000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,-1.0,0.02
lte04100-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,-1.0,0.4814
lte04100-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,-1.0,0.3811
lte04100-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,-1.0,0.3077
lte04100-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,-1.0,0.2285
lte04100-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,-1.0,0.1891
lte04100-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,-1.0,0.1527
lte04100-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,-1.0,0.1138
lte04100-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,-1.0,0.0871
lte04100-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,-1.0,0.0644
lte04100-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,-1.0,0.0508
lte04100-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,-1.0,0.038
lte04100-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,-1.0,0.0284
lte04100-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,-1.0,0.0205
lte04200-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,-1.0,0.4783
lte04200-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,-1.0,0.3784
lte04200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,-1.0,0.3055
lte04200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,-1.0,0.227
lte04200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,-1.0,0.1878
lte04200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,-1.0,0.1517
lte04200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,-1.0,0.1133
lte04200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,-1.0,0.0867
lte04200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,-1.0,0.0641
lte04200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,-1.0,0.0505
lte04200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,-1.0,0.0382
lte04200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,-1.0,0.0287
lte04200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,-1.0,0.0211
lte04300-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,-1.0,0.4762
lte04300-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,-1.0,0.3765
lte04300-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,-1.0,0.3042
lte04300-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,-1.0,0.2258
lte04300-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,-1.0,0.1868
lte04300-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,-1.0,0.1509
lte04300-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,-1.0,0.1127
lte04300-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,-1.0,0.0864
lte04300-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,-1.0,0.0637
lte04300-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,-1.0,0.0504
lte04300-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,-1.0,0.0379
lte04300-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,-1.0,0.0289
lte04300-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,-1.0,0.0213
lte04400-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,-1.0,0.4745
lte04400-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,-1.0,0.3753
lte04400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,-1.0,0.3032
lte04400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,-1.0,0.2247
lte04400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,-1.0,0.1861
lte04400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,-1.0,0.1504
lte04400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,-1.0,0.1125
lte04400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,-1.0,0.0864
lte04400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,-1.0,0.0637
lte04400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,-1.0,0.0502
lte04400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,-1.0,0.0378
lte04400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,-1.0,0.0289
lte04400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,-1.0,0.0214
lte04500-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,-1.0,0.474
lte04500-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,-1.0,0.3747
lte04500-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,-1.0,0.3023
lte04500-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,-1.0,0.2246
lte04500-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,-1.0,0.186
lte04500-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,-1.0,0.1505
lte04500-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,-1.0,0.1127
lte04500-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,-1.0,0.0866
lte04500-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,-1.0,0.064
lte04500-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,-1.0,0.0503
lte04500-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,-1.0,0.0378
lte04500-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,-1.0,0.0286
lte04500-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,-1.0,0.0214
lte04600-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,-1.0,0.4741
lte04600-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,-1.0,0.3738
lte04600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,-1.0,0.303
lte04600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,-1.0,0.2252
lte04600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,-1.0,0.1867
lte04600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,-1.0,0.1511
lte04600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,-1.0,0.1132
lte04600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,-1.0,0.0869
lte04600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,-1.0,0.0643
lte04600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,-1.0,0.0504
lte04600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,-1.0,0.0375
lte04600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,-1.0,0.0285
lte04600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,-1.0,0.0213
lte04700-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,-1.0,0.4737
lte04700-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,-1.0,0.375
lte04700-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,-1.0,0.3046
lte04700-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,-1.0,0.2267
lte04700-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,-1.0,0.1878
lte04700-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,-1.0,0.1519
lte04700-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,-1.0,0.1137
lte04700-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,-1.0,0.0874
lte04700-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,-1.0,0.0646
lte04700-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,-1.0,0.0509
lte04700-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,-1.0,0.0377
lte04700-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,-1.0,0.0285
lte04700-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,-1.0,0.0212
lte04800-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,-1.0,0.4751
lte04800-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,-1.0,0.3775
lte04800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,-1.0,0.307
lte04800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,-1.0,0.2283
lte04800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,-1.0,0.1891
lte04800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,-1.0,0.153
lte04800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,-1.0,0.1146
lte04800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,-1.0,0.088
lte04800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,-1.0,0.065
lte04800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,-1.0,0.0508
lte04800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,-1.0,0.0377
lte04800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,-1.0,0.0283
lte04800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,-1.0,0.0211
lte04900-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,-1.0,0.4778
lte04900-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,-1.0,0.3805
lte04900-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,-1.0,0.3092
lte04900-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,-1.0,0.2302
lte04900-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,-1.0,0.191
lte04900-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,-1.0,0.1544
lte04900-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,-1.0,0.1156
lte04900-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,-1.0,0.0889
lte04900-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,-1.0,0.0654
lte04900-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,-1.0,0.051
lte04900-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,-1.0,0.0376
lte04900-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,-1.0,0.0283
lte04900-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,-1.0,0.021
lte05100-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,-1.0,0.4787
lte05100-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.5,-1.0,0.3896
lte05100-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,-1.0,0.3229
lte05100-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,-1.0,0.2422
lte05100-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,-1.0,0.2022
lte05100-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,-1.0,0.1644
lte05100-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,-1.0,0.1264
lte05100-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,-1.0,0.0977
lte05100-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,-1.0,0.0723
lte05100-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,-1.0,0.0566
lte05100-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,-1.0,0.0419
lte05100-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,-1.0,0.0314
lte05100-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,-1.0,0.0231
lte05200-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.0,-1.0,0.4827
lte05200-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.5,-1.0,0.3929
lte05200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,-1.0,0.3245
lte05200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,-1.0,0.2442
lte05200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,-1.0,0.2035
lte05200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,-1.0,0.1724
lte05200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,-1.0,0.129
lte05200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,-1.0,0.099
lte05200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,-1.0,0.0731
lte05200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,-1.0,0.0571
lte05200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,-1.0,0.0422
lte05200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,-1.0,0.0315
lte05200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,-1.0,0.0233
lte05300-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.0,-1.0,-99.0
lte05300-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.5,-1.0,0.3987
lte05300-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,-1.0,0.3489
lte05300-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,-1.0,0.2616
lte05300-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,-1.0,0.2168
lte05300-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,-1.0,0.1749
lte05300-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,-1.0,0.1302
lte05300-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,-1.0,0.0998
lte05300-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,-1.0,0.0736
lte05300-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,-1.0,0.0573
lte05300-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,-1.0,0.0425
lte05300-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,-1.0,0.0316
lte05300-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,-1.0,0.0234
lte05400-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.0,-1.0,-99.0
lte05400-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.5,-1.0,0.4252
lte05400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,-1.0,0.3506
lte05400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,-1.0,0.2638
lte05400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,-1.0,0.2185
lte05400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,-1.0,0.1765
lte05400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,-1.0,0.1312
lte05400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,-1.0,0.1006
lte05400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,-1.0,0.0741
lte05400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,-1.0,0.0579
lte05400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,-1.0,0.0427
lte05400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,-1.0,0.0318
lte05400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,-1.0,0.0232
lte05500-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.0,-1.0,-99.0
lte05500-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,-1.0,0.4249
lte05500-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.0,-1.0,0.3511
lte05500-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,-1.0,0.2645
lte05500-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,-1.0,0.2194
lte05500-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,-1.0,0.1767
lte05500-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,-1.0,0.1315
lte05500-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,-1.0,0.1008
lte05500-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,-1.0,0.0744
lte05500-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,-1.0,0.058
lte05500-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,-1.0,0.0428
lte05500-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,-1.0,0.0319
lte05500-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,-1.0,0.0233
lte05600-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.0,-1.0,0.5147
lte05600-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,-1.0,0.425
lte05600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,-1.0,0.3511
lte05600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,-1.0,0.2651
lte05600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,-1.0,0.2194
lte05600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,-1.0,0.1774
lte05600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,-1.0,0.1317
lte05600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,-1.0,0.1012
lte05600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,-1.0,0.0746
lte05600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,-1.0,0.0583
lte05600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,-1.0,0.043
lte05600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,-1.0,0.032
lte05600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,-1.0,0.0233
lte05700-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.0,-1.0,-99.0
lte05700-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,-1.0,-99.0
lte05700-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,-1.0,0.3511
lte05700-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,-1.0,0.2652
lte05700-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,-1.0,0.2196
lte05700-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,-1.0,0.1776
lte05700-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,-1.0,0.132
lte05700-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,-1.0,0.1013
lte05700-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,-1.0,0.0747
lte05700-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,-1.0,0.0583
lte05700-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,-1.0,0.043
lte05700-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,-1.0,0.032
lte05700-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,-1.0,0.0236
lte05800-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.0,-1.0,-99.0
lte05800-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,-1.0,-99.0
lte05800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,-1.0,0.3509
lte05800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.5,-1.0,0.2652
lte05800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,-1.0,0.22
lte05800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,-1.0,0.1779
lte05800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,-1.0,0.1323
lte05800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,-1.0,0.1013
lte05800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,-1.0,0.0748
lte05800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,-1.0,0.0584
lte05800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,-1.0,0.0431
lte05800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,-1.0,0.0322
lte05800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,-1.0,0.0236
lte05900-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.0,-1.0,-99.0
lte05900-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.0,-1.0,0.3498
lte05900-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,-1.0,0.2651
lte05900-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,-1.0,0.2207
lte05900-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,-1.0,0.1786
lte05900-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,-1.0,0.1327
lte05900-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,-1.0,0.1016
lte05900-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,-1.0,0.0748
lte05900-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,-1.0,0.0584
lte05900-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,-1.0,0.0431
lte05900-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,-1.0,0.0321
lte05900-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,-1.0,0.0237
lte06000-0.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.0,-1.0,-99.0
lte06000-0.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.5,-1.0,-99.0
lte06000-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,-1.0,0.3449
lte06000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,-1.0,0.265
lte06000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,-1.0,0.2214
lte06000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,-1.0,0.1796
lte06000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,-1.0,0.1334
lte06000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,-1.0,0.1021
lte06000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,-1.0,0.0752
lte06000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,-1.0,0.0585
lte06000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,-1.0,0.0433
lte06000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,-1.0,0.0322
lte06000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,-1.0,0.0238
lte06100-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,-1.0,-99.0
lte06100-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,-1.0,0.2648
lte06100-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,-1.0,0.222
lte06100-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,-1.0,0.1806
lte06100-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,-1.0,0.134
lte06100-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,-1.0,0.1026
lte06100-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,-1.0,0.0756
lte06100-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,-1.0,0.0588
lte06100-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,-1.0,0.0435
lte06100-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,-1.0,0.0323
lte06100-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,-1.0,0.0239
lte06200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,-1.0,-99.0
lte06200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,-1.0,0.2627
lte06200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,-1.0,0.2222
lte06200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,-1.0,0.1815
lte06200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,-1.0,0.135
lte06200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,-1.0,0.1035
lte06200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,-1.0,0.0761
lte06200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,-1.0,0.0592
lte06200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,-1.0,0.0437
lte06200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,-1.0,0.0325
lte06200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,-1.0,0.024
lte06300-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,-1.0,-99.0
lte06300-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,-1.0,0.2614
lte06300-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,-1.0,0.2222
lte06300-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.5,-1.0,0.1822
lte06300-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,-1.0,0.136
lte06300-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,-1.0,0.1042
lte06300-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,-1.0,0.0769
lte06300-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,-1.0,0.0596
lte06300-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,-1.0,0.044
lte06300-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,-1.0,0.0327
lte06300-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,-1.0,0.0242
lte06400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,-1.0,-99.0
lte06400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.5,-1.0,-99.0
lte06400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,-1.0,0.2204
lte06400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,-1.0,0.1827
lte06400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,-1.0,0.1369
lte06400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,-1.0,0.1052
lte06400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,-1.0,0.0774
lte06400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,-1.0,0.0601
lte06400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,-1.0,0.0444
lte06400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,-1.0,0.033
lte06400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,-1.0,0.0244
lte06500-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,-1.0,-99.0
lte06500-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,-1.0,-99.0
lte06500-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,-1.0,0.2201
lte06500-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,-1.0,0.1831
lte06500-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,-1.0,0.1376
lte06500-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,-1.0,0.1058
lte06500-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,-1.0,0.0781
lte06500-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,-1.0,0.0607
lte06500-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,-1.0,0.0448
lte06500-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,-1.0,0.0333
lte06500-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,-1.0,0.0246
lte06600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,-1.0,0.3364
lte06600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,-1.0,-99.0
lte06600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,-1.0,0.2197
lte06600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,-1.0,0.1837
lte06600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,-1.0,0.1381
lte06600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,-1.0,0.1067
lte06600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,-1.0,0.0788
lte06600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,-1.0,0.0612
lte06600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,-1.0,0.045
lte06600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,-1.0,0.0336
lte06600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,-1.0,0.0245
lte06700-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,-1.0,0.3335
lte06700-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,-1.0,0.2574
lte06700-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,-1.0,0.2187
lte06700-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,-1.0,0.1837
lte06700-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,-1.0,0.1389
lte06700-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,-1.0,0.1077
lte06700-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,-1.0,0.0796
lte06700-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,-1.0,0.0618
lte06700-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,-1.0,0.0454
lte06700-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,-1.0,0.034
lte06700-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,-1.0,0.0242
lte06800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,-1.0,0.3317
lte06800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,-1.0,-99.0
lte06800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,-1.0,0.2183
lte06800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,-1.0,0.1832
lte06800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,-1.0,0.1392
lte06800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,-1.0,0.1085
lte06800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,-1.0,0.0804
lte06800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,-1.0,0.0625
lte06800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,-1.0,0.0459
lte06800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,-1.0,0.0343
lte06900-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,-1.0,-99.0
lte06900-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,-1.0,-99.0
lte06900-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.0,-1.0,0.2171
lte06900-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,-1.0,0.1842
lte06900-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,-1.0,0.14
lte06900-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,-1.0,0.1091
lte06900-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,-1.0,0.0812
lte06900-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,-1.0,0.0631
lte06900-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,-1.0,0.0464
lte06900-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,-1.0,0.0346
lte06900-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,-1.0,0.0255
lte07000-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,-1.0,0.3307
lte07000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,-1.0,-99.0
lte07000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,-1.0,0.2167
lte07000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,-1.0,0.1841
lte07000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,-1.0,0.141
lte07000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,-1.0,0.1105
lte07000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,-1.0,0.0821
lte07000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,-1.0,0.0639
lte07000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,-1.0,0.0469
lte07000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,-1.0,0.035
lte07000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,-1.0,0.0256
lte07200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,-1.0,0.3263
lte07200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,-1.0,-99.0
lte07200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.0,-1.0,-99.0
lte07200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,-1.0,0.1808
lte07200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,-1.0,0.141
lte07200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,-1.0,0.1124
lte07200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,-1.0,0.0843
lte07200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,-1.0,0.0656
lte07200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,-1.0,0.048
lte07200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,-1.0,0.0357
lte07200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,-1.0,0.0262
lte07400-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,-1.0,0.3246
lte07400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,-1.0,-99.0
lte07400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,-1.0,-99.0
lte07400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,-1.0,0.1849
lte07400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,-1.0,0.1429
lte07400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,-1.0,0.1149
lte07400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,-1.0,0.087
lte07400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,-1.0,0.0677
lte07400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,-1.0,0.0496
lte07400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,-1.0,0.0367
lte07400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,-1.0,0.0268
lte07600-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,-1.0,0.3238
lte07600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,-1.0,-99.0
lte07600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,-1.0,0.2188
lte07600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,-1.0,0.1854
lte07600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,-1.0,0.1454
lte07600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,-1.0,0.1168
lte07600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,-1.0,0.088
lte07600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,-1.0,0.0698
lte07600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,-1.0,0.051
lte07600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,-1.0,0.0378
lte07600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,-1.0,0.0275
lte07800-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,-1.0,0.3247
lte07800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,-1.0,0.2545
lte07800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,-1.0,0.2222
lte07800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,-1.0,0.189
lte07800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,-1.0,0.1485
lte07800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,-1.0,0.1189
lte07800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,-1.0,0.0907
lte07800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,-1.0,0.0713
lte07800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,-1.0,0.0525
lte07800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,-1.0,0.0388
lte07800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,-1.0,0.0283
lte08000-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,-1.0,0.3288
lte08000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,-1.0,0.2655
lte08000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,-1.0,0.2277
lte08000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,-1.0,0.1937
lte08000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,-1.0,0.1516
lte08000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,-1.0,0.1216
lte08000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,-1.0,0.0922
lte08000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,-1.0,0.0728
lte08000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,-1.0,0.0536
lte08000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,-1.0,0.0396
lte08000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,-1.0,0.0291
lte08200-1.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,-1.0,0.3397
lte08200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,-1.0,0.2702
lte08200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,-1.0,0.2359
lte08200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,-1.0,0.2013
lte08200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,-1.0,0.1585
lte08200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,-1.0,0.1267
lte08200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,-1.0,0.0957
lte08200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,-1.0,0.0742
lte08200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,-1.0,0.0545
lte08200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,-1.0,0.0402
lte08200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,-1.0,0.0296
lte08400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,-1.0,0.2777
lte08400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,-1.0,0.2434
lte08400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,-1.0,0.2078
lte08400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,-1.0,0.1628
lte08400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,-1.0,0.1298
lte08400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,-1.0,0.0981
lte08400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,-1.0,0.0765
lte08400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,-1.0,0.0557
lte08400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,-1.0,0.041
lte08400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,-1.0,0.0301
lte08600-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,-1.0,0.2877
lte08600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,-1.0,0.251
lte08600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,-1.0,0.2135
lte08600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,-1.0,0.1665
lte08600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,-1.0,0.1326
lte08600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,-1.0,0.1001
lte08600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.5,-1.0,0.0781
lte08600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,-1.0,0.0572
lte08600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,-1.0,0.0418
lte08600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,-1.0,0.0303
lte08800-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,1.5,-1.0,0.2943
lte08800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,-1.0,0.2576
lte08800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,-1.0,0.2183
lte08800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,-1.0,0.17
lte08800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,-1.0,0.1351
lte08800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,-1.0,0.1019
lte08800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,-1.0,0.0795
lte08800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,-1.0,0.0583
lte08800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,-1.0,0.0428
lte08800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,-1.0,0.0311
lte09000-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,1.5,-1.0,0.3042
lte09000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,-1.0,0.2634
lte09000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,-1.0,0.2226
lte09000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,-1.0,0.1728
lte09000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,-1.0,0.1373
lte09000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,-1.0,0.1035
lte09000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,-1.0,0.0807
lte09000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,-1.0,0.0435
lte09000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,-1.0,0.0317
lte09200-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,1.5,-1.0,0.3103
lte09200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,-1.0,0.2686
lte09200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,-1.0,0.2264
lte09200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,-1.0,0.1757
lte09200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,-1.0,0.1394
lte09200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,-1.0,0.1051
lte09200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,-1.0,0.082
lte09200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,-1.0,0.0602
lte09200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,-1.0,0.0442
lte09200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,-1.0,0.0322
lte09400-1.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,1.5,-1.0,0.316
lte09400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,-1.0,0.2733
lte09400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,-1.0,0.23
lte09400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,-1.0,0.178
lte09400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,-1.0,0.1411
lte09400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,-1.0,0.1063
lte09400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,-1.0,0.083
lte09400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,-1.0,0.061
lte09400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,-1.0,0.0448
lte09400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,-1.0,0.0326
lte09600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.0,-1.0,0.2775
lte09600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,-1.0,0.2332
lte09600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,-1.0,0.1803
lte09600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,-1.0,0.1428
lte09600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,-1.0,0.1075
lte09600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,-1.0,0.0838
lte09600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,-1.0,0.0617
lte09600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,-1.0,0.0453
lte09600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,-1.0,0.033
lte09800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.0,-1.0,0.2812
lte09800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,-1.0,0.2363
lte09800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,-1.0,0.1824
lte09800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,-1.0,0.1443
lte09800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,-1.0,0.1084
lte09800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,-1.0,0.0847
lte09800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,-1.0,0.0622
lte09800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,-1.0,0.0457
lte09800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,-1.0,0.0333
lte10000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.0,-1.0,0.2843
lte10000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,-1.0,0.2391
lte10000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,-1.0,0.1855
lte10000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,-1.0,0.147
lte10000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,-1.0,0.1101
lte10000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,-1.0,0.0853
lte10000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,-1.0,0.0628
lte10000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,-1.0,0.0461
lte10000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,-1.0,0.0336
lte10200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.0,-1.0,0.2872
lte10200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,-1.0,0.2431
lte10200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,-1.0,0.1897
lte10200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,-1.0,0.1497
lte10200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,-1.0,0.1117
lte10200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,-1.0,0.0867
lte10200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,-1.0,0.0631
lte10200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,-1.0,0.0465
lte10200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,-1.0,0.0339
lte10400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.0,-1.0,0.29
lte10400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,-1.0,0.2448
lte10400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,-1.0,0.1939
lte10400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,-1.0,0.1523
lte10400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,-1.0,0.1129
lte10400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,-1.0,0.0874
lte10400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,-1.0,0.0639
lte10400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,-1.0,0.0468
lte10400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,-1.0,0.0341
lte10600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.0,-1.0,0.2934
lte10600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,-1.0,0.248
lte10600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,-1.0,0.1934
lte10600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,-1.0,0.1555
lte10600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,-1.0,0.1144
lte10600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,-1.0,0.0878
lte10600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,-1.0,0.0642
lte10600-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.5,-1.0,0.0471
lte10600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,-1.0,0.0343
lte10800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.0,-1.0,0.2974
lte10800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,-1.0,0.2564
lte10800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,-1.0,0.1956
lte10800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,-1.0,0.1584
lte10800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,-1.0,0.116
lte10800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,-1.0,0.0643
lte10800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.5,-1.0,0.0472
lte10800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,-1.0,0.0345
lte11000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.0,-1.0,0.3005
lte11000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,-1.0,0.2601
lte11000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,-1.0,0.1982
lte11000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,-1.0,0.1619
lte11000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,-1.0,0.1183
lte11000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,-1.0,0.089
lte11000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,-1.0,0.0644
lte11000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.5,-1.0,0.0473
lte11000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,-1.0,0.0346
lte11200-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.0,-1.0,0.2954
lte11200-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,-1.0,0.262
lte11200-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,-1.0,0.1995
lte11200-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,-1.0,0.1643
lte11200-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,-1.0,0.1203
lte11200-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,-1.0,0.09
lte11200-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,-1.0,0.0646
lte11200-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,-1.0,0.0476
lte11200-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,-1.0,0.0347
lte11400-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.0,-1.0,0.3032
lte11400-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,-1.0,0.2632
lte11400-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,-1.0,0.2004
lte11400-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,-1.0,0.1662
lte11400-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,-1.0,0.1222
lte11400-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,-1.0,0.0912
lte11400-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,-1.0,0.0648
lte11400-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,-1.0,0.0478
lte11400-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,-1.0,-99.0
lte11600-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.0,-1.0,0.3037
lte11600-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.5,-1.0,0.2637
lte11600-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,-1.0,0.209
lte11600-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,-1.0,0.16
lte11600-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,-1.0,0.1191
lte11600-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,-1.0,0.0926
lte11600-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,-1.0,0.0652
lte11600-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,6.0,-1.0,-99.0
lte11800-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.0,-1.0,0.3035
lte11800-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.5,-1.0,0.2635
lte11800-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,-1.0,0.2006
lte11800-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,-1.0,0.1603
lte11800-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,-1.0,0.1253
lte11800-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,-1.0,0.0939
lte11800-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,-1.0,0.0657
lte11800-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,-1.0,-99.0
lte11800-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,-1.0,-99.0
lte12000-2.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.0,-1.0,0.3028
lte12000-2.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.5,-1.0,0.2627
lte12000-3.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,-1.0,0.2004
lte12000-3.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,-1.0,0.1685
lte12000-4.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,-1.0,0.1261
lte12000-4.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,-1.0,0.0951
lte12000-5.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,-1.0,0.0664
lte12000-5.50-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.5,-1.0,0.0474
lte12000-6.00-1.0.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,-1.0,-99.0


==> mu_eff_slantfix_mufix_rounded_Z-1.5.csv <==
filename,T_eff,log_g,metallicity,mu_eff
lte02300-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.0,-1.5,0.3096
lte02300-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,0.5,-1.5,0.2512
lte02300-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.0,-1.5,0.21
lte02300-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,1.5,-1.5,0.1577
lte02300-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.0,-1.5,0.1307
lte02300-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,2.5,-1.5,0.1048
lte02300-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.0,-1.5,0.0791
lte02300-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,3.5,-1.5,0.0578
lte02300-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.0,-1.5,0.0448
lte02300-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,4.5,-1.5,0.0353
lte02300-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.0,-1.5,0.0257
lte02300-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,5.5,-1.5,0.0191
lte02300-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2300.0,6.0,-1.5,0.0141
lte02400-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.0,-1.5,0.3159
lte02400-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,0.5,-1.5,0.2533
lte02400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.0,-1.5,0.2155
lte02400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,1.5,-1.5,0.1616
lte02400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.0,-1.5,0.1337
lte02400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,2.5,-1.5,0.1077
lte02400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.0,-1.5,0.0808
lte02400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,3.5,-1.5,0.0569
lte02400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.0,-1.5,0.0449
lte02400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,4.5,-1.5,0.0357
lte02400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.0,-1.5,0.0262
lte02400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,5.5,-1.5,0.0192
lte02400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2400.0,6.0,-1.5,0.0142
lte02500-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.0,-1.5,0.3192
lte02500-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,0.5,-1.5,0.255
lte02500-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.0,-1.5,0.2229
lte02500-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,1.5,-1.5,0.1683
lte02500-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.0,-1.5,0.1388
lte02500-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,2.5,-1.5,0.1115
lte02500-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.0,-1.5,0.0832
lte02500-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,3.5,-1.5,0.0566
lte02500-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.0,-1.5,0.0422
lte02500-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,4.5,-1.5,0.0363
lte02500-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.0,-1.5,0.0266
lte02500-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,5.5,-1.5,0.0195
lte02500-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2500.0,6.0,-1.5,0.0144
lte02600-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.0,-1.5,0.3257
lte02600-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,0.5,-1.5,0.2595
lte02600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.0,-1.5,0.2312
lte02600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,1.5,-1.5,0.1757
lte02600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.0,-1.5,0.1456
lte02600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,2.5,-1.5,0.1164
lte02600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.0,-1.5,0.0874
lte02600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,3.5,-1.5,0.0671
lte02600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.0,-1.5,0.0493
lte02600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,4.5,-1.5,0.039
lte02600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.0,-1.5,0.0283
lte02600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,5.5,-1.5,0.0203
lte02600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2600.0,6.0,-1.5,0.0145
lte02700-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.0,-1.5,0.3343
lte02700-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,0.5,-1.5,0.2676
lte02700-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.0,-1.5,0.2427
lte02700-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,1.5,-1.5,0.1856
lte02700-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.0,-1.5,0.1545
lte02700-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,2.5,-1.5,0.1245
lte02700-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.0,-1.5,0.0934
lte02700-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,3.5,-1.5,0.0718
lte02700-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.0,-1.5,0.0533
lte02700-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,4.5,-1.5,0.0418
lte02700-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.0,-1.5,0.0309
lte02700-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,5.5,-1.5,0.0231
lte02700-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2700.0,6.0,-1.5,0.0151
lte02800-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.0,-1.5,0.3456
lte02800-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,0.5,-1.5,0.2765
lte02800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.0,-1.5,0.2524
lte02800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,1.5,-1.5,0.1957
lte02800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.0,-1.5,0.1624
lte02800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,2.5,-1.5,0.1311
lte02800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.0,-1.5,0.0979
lte02800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,3.5,-1.5,0.075
lte02800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.0,-1.5,0.0554
lte02800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,4.5,-1.5,0.0436
lte02800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.0,-1.5,0.0324
lte02800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,5.5,-1.5,0.0244
lte02800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2800.0,6.0,-1.5,0.018
lte02900-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.0,-1.5,0.3633
lte02900-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,0.5,-1.5,0.2923
lte02900-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.0,-1.5,0.2626
lte02900-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,1.5,-1.5,0.2024
lte02900-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.0,-1.5,0.1688
lte02900-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,2.5,-1.5,0.135
lte02900-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.0,-1.5,0.0999
lte02900-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,3.5,-1.5,0.0764
lte02900-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.0,-1.5,0.0566
lte02900-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,4.5,-1.5,0.0446
lte02900-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.0,-1.5,0.0331
lte02900-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,5.5,-1.5,0.0249
lte02900-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,2900.0,6.0,-1.5,0.0183
lte03000-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.0,-1.5,0.3901
lte03000-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,0.5,-1.5,0.3125
lte03000-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.0,-1.5,0.2673
lte03000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,1.5,-1.5,0.2136
lte03000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.0,-1.5,0.1774
lte03000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,2.5,-1.5,0.1412
lte03000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.0,-1.5,0.1036
lte03000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,3.5,-1.5,0.0785
lte03000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.0,-1.5,0.0576
lte03000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,4.5,-1.5,0.045
lte03000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.0,-1.5,0.0334
lte03000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,5.5,-1.5,0.025
lte03000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3000.0,6.0,-1.5,0.0185
lte03100-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.0,-1.5,0.4295
lte03100-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,0.5,-1.5,0.3417
lte03100-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.0,-1.5,0.281
lte03100-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,1.5,-1.5,0.2211
lte03100-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.0,-1.5,0.183
lte03100-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,2.5,-1.5,0.1454
lte03100-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.0,-1.5,0.1065
lte03100-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,3.5,-1.5,0.0803
lte03100-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.0,-1.5,0.0586
lte03100-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,4.5,-1.5,0.0455
lte03100-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.0,-1.5,0.0336
lte03100-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,5.5,-1.5,0.0251
lte03100-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3100.0,6.0,-1.5,0.0186
lte03200-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.0,-1.5,0.484
lte03200-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,0.5,-1.5,0.38
lte03200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.0,-1.5,0.3004
lte03200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,1.5,-1.5,0.2251
lte03200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.0,-1.5,0.1865
lte03200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,2.5,-1.5,0.1484
lte03200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.0,-1.5,0.1086
lte03200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,3.5,-1.5,0.0817
lte03200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.0,-1.5,0.0594
lte03200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,4.5,-1.5,0.0459
lte03200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.0,-1.5,0.0337
lte03200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,5.5,-1.5,0.0252
lte03200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3200.0,6.0,-1.5,0.0186
lte03300-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.0,-1.5,0.4995
lte03300-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,0.5,-1.5,0.3909
lte03300-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.0,-1.5,0.3101
lte03300-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,1.5,-1.5,0.2276
lte03300-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.0,-1.5,0.1884
lte03300-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,2.5,-1.5,0.1505
lte03300-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.0,-1.5,0.1102
lte03300-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,3.5,-1.5,0.0828
lte03300-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.0,-1.5,0.06
lte03300-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,4.5,-1.5,0.0462
lte03300-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.0,-1.5,0.0339
lte03300-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,5.5,-1.5,0.0252
lte03300-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3300.0,6.0,-1.5,0.0186
lte03400-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.0,-1.5,0.5012
lte03400-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,0.5,-1.5,0.3943
lte03400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.0,-1.5,0.3144
lte03400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,1.5,-1.5,0.2306
lte03400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.0,-1.5,0.1895
lte03400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,2.5,-1.5,0.1517
lte03400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.0,-1.5,0.1114
lte03400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,3.5,-1.5,0.0838
lte03400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.0,-1.5,0.0606
lte03400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,4.5,-1.5,0.0465
lte03400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.0,-1.5,0.034
lte03400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,5.5,-1.5,0.0252
lte03400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3400.0,6.0,-1.5,0.0185
lte03500-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.0,-1.5,0.5002
lte03500-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,0.5,-1.5,0.3948
lte03500-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.0,-1.5,0.3161
lte03500-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,1.5,-1.5,0.2321
lte03500-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.0,-1.5,0.1908
lte03500-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,2.5,-1.5,0.1527
lte03500-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.0,-1.5,0.1125
lte03500-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,3.5,-1.5,0.0845
lte03500-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.0,-1.5,0.0611
lte03500-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,4.5,-1.5,0.0469
lte03500-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.0,-1.5,0.0341
lte03500-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,5.5,-1.5,0.0252
lte03500-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3500.0,6.0,-1.5,0.0185
lte03600-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.0,-1.5,0.4977
lte03600-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,0.5,-1.5,0.3937
lte03600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.0,-1.5,0.3163
lte03600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,1.5,-1.5,0.2327
lte03600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.0,-1.5,0.1914
lte03600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,2.5,-1.5,0.1537
lte03600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.0,-1.5,0.1128
lte03600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,3.5,-1.5,0.0851
lte03600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.0,-1.5,0.0617
lte03600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,4.5,-1.5,0.0475
lte03600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.0,-1.5,0.0344
lte03600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,5.5,-1.5,0.0253
lte03600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3600.0,6.0,-1.5,0.0185
lte03700-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.0,-1.5,0.4941
lte03700-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,0.5,-1.5,0.3916
lte03700-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.0,-1.5,0.3154
lte03700-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,1.5,-1.5,0.2328
lte03700-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.0,-1.5,0.1915
lte03700-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,2.5,-1.5,0.1541
lte03700-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.0,-1.5,0.1144
lte03700-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,3.5,-1.5,0.0871
lte03700-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.0,-1.5,0.0634
lte03700-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,4.5,-1.5,0.0491
lte03700-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.0,-1.5,0.035
lte03700-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,5.5,-1.5,0.0256
lte03700-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3700.0,6.0,-1.5,0.0186
lte03800-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.0,-1.5,0.4914
lte03800-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,0.5,-1.5,0.3888
lte03800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.0,-1.5,0.3137
lte03800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,1.5,-1.5,0.2324
lte03800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.0,-1.5,0.191
lte03800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,2.5,-1.5,0.1541
lte03800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.0,-1.5,0.1151
lte03800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,3.5,-1.5,0.0888
lte03800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.0,-1.5,0.066
lte03800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,4.5,-1.5,0.0509
lte03800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.0,-1.5,0.036
lte03800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,5.5,-1.5,0.0263
lte03800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3800.0,6.0,-1.5,0.0189
lte03900-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.0,-1.5,0.4878
lte03900-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,0.5,-1.5,0.3856
lte03900-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.0,-1.5,0.3116
lte03900-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,1.5,-1.5,0.2311
lte03900-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.0,-1.5,0.1907
lte03900-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,2.5,-1.5,0.1538
lte03900-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.0,-1.5,0.1151
lte03900-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,3.5,-1.5,0.0899
lte03900-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.0,-1.5,0.067
lte03900-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,4.5,-1.5,0.0528
lte03900-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.0,-1.5,0.0384
lte03900-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,5.5,-1.5,0.0272
lte03900-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,3900.0,6.0,-1.5,0.0195
lte04000-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.0,-1.5,0.4831
lte04000-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,0.5,-1.5,0.3829
lte04000-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.0,-1.5,0.3095
lte04000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,1.5,-1.5,0.2299
lte04000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.0,-1.5,0.19
lte04000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,2.5,-1.5,0.1531
lte04000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.0,-1.5,0.1145
lte04000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,3.5,-1.5,0.0886
lte04000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.0,-1.5,0.0667
lte04000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,4.5,-1.5,0.0535
lte04000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.0,-1.5,0.0395
lte04000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,5.5,-1.5,0.0289
lte04000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4000.0,6.0,-1.5,0.0206
lte04100-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.0,-1.5,0.481
lte04100-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,0.5,-1.5,0.3813
lte04100-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.0,-1.5,0.3082
lte04100-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,1.5,-1.5,0.2288
lte04100-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.0,-1.5,0.1892
lte04100-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,2.5,-1.5,0.1526
lte04100-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.0,-1.5,0.1138
lte04100-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,3.5,-1.5,0.0884
lte04100-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.0,-1.5,0.0667
lte04100-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,4.5,-1.5,0.0533
lte04100-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.0,-1.5,0.0399
lte04100-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,5.5,-1.5,0.0295
lte04100-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4100.0,6.0,-1.5,0.0214
lte04200-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.0,-1.5,0.4797
lte04200-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,0.5,-1.5,0.3798
lte04200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.0,-1.5,0.307
lte04200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,1.5,-1.5,0.2276
lte04200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.0,-1.5,0.1885
lte04200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,2.5,-1.5,0.1523
lte04200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.0,-1.5,0.1138
lte04200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,3.5,-1.5,0.0878
lte04200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.0,-1.5,0.0666
lte04200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,4.5,-1.5,0.0533
lte04200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.0,-1.5,0.0398
lte04200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,5.5,-1.5,0.0298
lte04200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4200.0,6.0,-1.5,0.0217
lte04300-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.0,-1.5,0.4785
lte04300-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,0.5,-1.5,0.3788
lte04300-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.0,-1.5,0.306
lte04300-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,1.5,-1.5,0.2271
lte04300-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.0,-1.5,0.1884
lte04300-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,2.5,-1.5,0.1525
lte04300-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.0,-1.5,0.1148
lte04300-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,3.5,-1.5,0.088
lte04300-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.0,-1.5,0.0661
lte04300-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,4.5,-1.5,0.0532
lte04300-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.0,-1.5,0.0397
lte04300-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,5.5,-1.5,0.0298
lte04300-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4300.0,6.0,-1.5,0.0219
lte04400-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.0,-1.5,0.4779
lte04400-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,0.5,-1.5,0.3787
lte04400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.0,-1.5,0.3054
lte04400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,1.5,-1.5,0.2275
lte04400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.0,-1.5,0.1891
lte04400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,2.5,-1.5,0.1533
lte04400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.0,-1.5,0.1149
lte04400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,3.5,-1.5,0.0888
lte04400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.0,-1.5,0.0661
lte04400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,4.5,-1.5,0.053
lte04400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.0,-1.5,0.0396
lte04400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,5.5,-1.5,0.0296
lte04400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4400.0,6.0,-1.5,0.0219
lte04500-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.0,-1.5,0.4782
lte04500-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,0.5,-1.5,0.3787
lte04500-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.0,-1.5,0.3064
lte04500-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,1.5,-1.5,0.2288
lte04500-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.0,-1.5,0.1902
lte04500-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,2.5,-1.5,0.1541
lte04500-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.0,-1.5,0.1156
lte04500-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,3.5,-1.5,0.089
lte04500-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.0,-1.5,0.0664
lte04500-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,4.5,-1.5,0.0525
lte04500-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.0,-1.5,0.0394
lte04500-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,5.5,-1.5,0.0296
lte04500-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4500.0,6.0,-1.5,0.0218
lte04600-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.0,-1.5,0.4781
lte04600-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,0.5,-1.5,0.3801
lte04600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.0,-1.5,0.3091
lte04600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,1.5,-1.5,0.2307
lte04600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.0,-1.5,0.1915
lte04600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,2.5,-1.5,0.1551
lte04600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.0,-1.5,0.1164
lte04600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,3.5,-1.5,0.0896
lte04600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.0,-1.5,0.0665
lte04600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,4.5,-1.5,0.0526
lte04600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.0,-1.5,0.0392
lte04600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,5.5,-1.5,0.0295
lte04600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4600.0,6.0,-1.5,0.0218
lte04700-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.0,-1.5,0.4798
lte04700-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,0.5,-1.5,0.3835
lte04700-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.0,-1.5,0.3116
lte04700-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,1.5,-1.5,0.2325
lte04700-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.0,-1.5,0.1931
lte04700-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,2.5,-1.5,0.1565
lte04700-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.0,-1.5,0.1173
lte04700-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,3.5,-1.5,0.0902
lte04700-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.0,-1.5,0.0669
lte04700-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,4.5,-1.5,0.0525
lte04700-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.0,-1.5,0.0391
lte04700-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,5.5,-1.5,0.0294
lte04700-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4700.0,6.0,-1.5,0.0217
lte04800-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.0,-1.5,0.4827
lte04800-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,0.5,-1.5,0.3862
lte04800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.0,-1.5,0.3138
lte04800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,1.5,-1.5,0.2349
lte04800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.0,-1.5,0.1951
lte04800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,2.5,-1.5,0.1578
lte04800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.0,-1.5,0.1183
lte04800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,3.5,-1.5,0.0909
lte04800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.0,-1.5,0.0674
lte04800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,4.5,-1.5,0.0527
lte04800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.0,-1.5,0.039
lte04800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,5.5,-1.5,0.0292
lte04800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4800.0,6.0,-1.5,0.0217
lte04900-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.0,-1.5,0.4844
lte04900-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,0.5,-1.5,0.3887
lte04900-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.0,-1.5,0.3165
lte04900-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,1.5,-1.5,0.2374
lte04900-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.0,-1.5,0.197
lte04900-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,2.5,-1.5,0.1595
lte04900-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.0,-1.5,0.1195
lte04900-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,3.5,-1.5,0.0921
lte04900-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.0,-1.5,0.0679
lte04900-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,4.5,-1.5,0.0529
lte04900-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.0,-1.5,0.039
lte04900-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,5.5,-1.5,0.0292
lte04900-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,4900.0,6.0,-1.5,0.0216
lte05100-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.0,-1.5,0.4864
lte05100-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,0.5,-1.5,0.3985
lte05100-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.0,-1.5,0.351
lte05100-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,1.5,-1.5,0.265
lte05100-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.0,-1.5,0.2195
lte05100-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,2.5,-1.5,0.1776
lte05100-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.0,-1.5,0.1326
lte05100-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,3.5,-1.5,0.1021
lte05100-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.0,-1.5,0.076
lte05100-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,4.5,-1.5,0.0595
lte05100-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.0,-1.5,0.0441
lte05100-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,5.5,-1.5,0.0329
lte05100-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5100.0,6.0,-1.5,0.0243
lte05200-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.0,-1.5,0.5264
lte05200-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,0.5,-1.5,0.43
lte05200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.0,-1.5,0.3559
lte05200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,1.5,-1.5,0.2676
lte05200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.0,-1.5,0.2221
lte05200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,2.5,-1.5,0.1798
lte05200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.0,-1.5,0.1341
lte05200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,3.5,-1.5,0.103
lte05200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.0,-1.5,0.0765
lte05200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,4.5,-1.5,0.0597
lte05200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.0,-1.5,0.0442
lte05200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,5.5,-1.5,0.033
lte05200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5200.0,6.0,-1.5,0.0243
lte05300-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.0,-1.5,-99.0
lte05300-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,0.5,-1.5,0.4302
lte05300-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.0,-1.5,0.3559
lte05300-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,1.5,-1.5,0.2684
lte05300-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.0,-1.5,0.2232
lte05300-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,2.5,-1.5,0.1805
lte05300-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.0,-1.5,0.1347
lte05300-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,3.5,-1.5,0.1035
lte05300-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.0,-1.5,0.0767
lte05300-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,4.5,-1.5,0.0599
lte05300-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.0,-1.5,0.0444
lte05300-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,5.5,-1.5,0.033
lte05300-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5300.0,6.0,-1.5,0.0244
lte05400-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.0,-1.5,-99.0
lte05400-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,0.5,-1.5,0.4302
lte05400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.0,-1.5,0.3561
lte05400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,1.5,-1.5,0.2689
lte05400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.0,-1.5,0.2238
lte05400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,2.5,-1.5,0.1809
lte05400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.0,-1.5,0.1348
lte05400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,3.5,-1.5,0.1036
lte05400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.0,-1.5,0.0769
lte05400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,4.5,-1.5,0.0601
lte05400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.0,-1.5,0.0442
lte05400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,5.5,-1.5,0.0331
lte05400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5400.0,6.0,-1.5,0.024
lte05500-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,0.5,-1.5,0.4292
lte05500-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.0,-1.5,0.3559
lte05500-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,1.5,-1.5,0.2693
lte05500-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.0,-1.5,0.2237
lte05500-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,2.5,-1.5,0.1812
lte05500-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.0,-1.5,0.1352
lte05500-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,3.5,-1.5,0.1038
lte05500-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.0,-1.5,0.077
lte05500-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,4.5,-1.5,0.0603
lte05500-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.0,-1.5,0.0439
lte05500-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,5.5,-1.5,0.0331
lte05500-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5500.0,6.0,-1.5,0.0244
lte05600-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.0,-1.5,0.5191
lte05600-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,0.5,-1.5,0.4294
lte05600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.0,-1.5,0.356
lte05600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,1.5,-1.5,0.2695
lte05600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.0,-1.5,0.2241
lte05600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,2.5,-1.5,0.1819
lte05600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.0,-1.5,0.1352
lte05600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,3.5,-1.5,0.104
lte05600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.0,-1.5,0.0772
lte05600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,4.5,-1.5,0.0603
lte05600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.0,-1.5,0.0439
lte05600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,5.5,-1.5,0.0332
lte05600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5600.0,6.0,-1.5,0.0244
lte05700-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.0,-1.5,0.5177
lte05700-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,0.5,-1.5,0.4238
lte05700-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.0,-1.5,0.3548
lte05700-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,1.5,-1.5,0.2694
lte05700-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.0,-1.5,0.225
lte05700-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,2.5,-1.5,0.1828
lte05700-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.0,-1.5,0.136
lte05700-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,3.5,-1.5,0.1045
lte05700-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.0,-1.5,0.0771
lte05700-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,4.5,-1.5,0.0605
lte05700-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.0,-1.5,0.0447
lte05700-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,5.5,-1.5,0.0333
lte05700-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5700.0,6.0,-1.5,0.0245
lte05800-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.0,-1.5,-99.0
lte05800-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,0.5,-1.5,-99.0
lte05800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.0,-1.5,0.3535
lte05800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,1.5,-1.5,0.269
lte05800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.0,-1.5,0.2257
lte05800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,2.5,-1.5,0.1839
lte05800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.0,-1.5,0.137
lte05800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,3.5,-1.5,0.1051
lte05800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.0,-1.5,0.0776
lte05800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,4.5,-1.5,0.0608
lte05800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.0,-1.5,0.0448
lte05800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,5.5,-1.5,0.0335
lte05800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5800.0,6.0,-1.5,0.0246
lte05900-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.0,-1.5,-99.0
lte05900-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,0.5,-1.5,0.4205
lte05900-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.0,-1.5,0.3521
lte05900-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,1.5,-1.5,0.2685
lte05900-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.0,-1.5,0.2262
lte05900-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,2.5,-1.5,0.1849
lte05900-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.0,-1.5,0.138
lte05900-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,3.5,-1.5,0.106
lte05900-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.0,-1.5,0.0781
lte05900-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,4.5,-1.5,0.0612
lte05900-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.0,-1.5,0.0451
lte05900-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,5.5,-1.5,0.0337
lte05900-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,5900.0,6.0,-1.5,0.0247
lte06000-0.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.0,-1.5,0.5115
lte06000-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,0.5,-1.5,-99.0
lte06000-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.0,-1.5,-99.0
lte06000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,1.5,-1.5,0.2688
lte06000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.0,-1.5,0.2264
lte06000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,2.5,-1.5,0.1858
lte06000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.0,-1.5,0.139
lte06000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,3.5,-1.5,0.1066
lte06000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.0,-1.5,0.0787
lte06000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,4.5,-1.5,0.0616
lte06000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.0,-1.5,0.0454
lte06000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,5.5,-1.5,0.0339
lte06000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6000.0,6.0,-1.5,0.0249
lte06100-0.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,0.5,-1.5,-99.0
lte06100-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.0,-1.5,-99.0
lte06100-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,1.5,-1.5,0.2669
lte06100-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.0,-1.5,0.2263
lte06100-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,2.5,-1.5,0.1864
lte06100-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.0,-1.5,0.1399
lte06100-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,3.5,-1.5,0.1076
lte06100-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.0,-1.5,0.0795
lte06100-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,4.5,-1.5,0.0606
lte06100-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.0,-1.5,0.0458
lte06100-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,5.5,-1.5,0.0332
lte06100-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6100.0,6.0,-1.5,0.025
lte06200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.0,-1.5,-99.0
lte06200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,1.5,-1.5,0.267
lte06200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.0,-1.5,0.2259
lte06200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,2.5,-1.5,0.1868
lte06200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.0,-1.5,0.1407
lte06200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,3.5,-1.5,0.1085
lte06200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.0,-1.5,0.0802
lte06200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,4.5,-1.5,0.0623
lte06200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.0,-1.5,0.0462
lte06200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,5.5,-1.5,0.0339
lte06200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6200.0,6.0,-1.5,0.0252
lte06300-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.0,-1.5,-99.0
lte06300-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,1.5,-1.5,0.2639
lte06300-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.0,-1.5,0.2233
lte06300-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,2.5,-1.5,0.1869
lte06300-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.0,-1.5,0.1414
lte06300-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,3.5,-1.5,0.1092
lte06300-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.0,-1.5,0.0811
lte06300-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,4.5,-1.5,0.0629
lte06300-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.0,-1.5,0.0466
lte06300-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,5.5,-1.5,0.0345
lte06300-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6300.0,6.0,-1.5,0.0254
lte06400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,1.0,-1.5,-99.0
lte06400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.0,-1.5,0.2238
lte06400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,2.5,-1.5,0.187
lte06400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.0,-1.5,0.142
lte06400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,3.5,-1.5,0.11
lte06400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.0,-1.5,0.0813
lte06400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,4.5,-1.5,0.0635
lte06400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.0,-1.5,0.047
lte06400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,5.5,-1.5,0.0348
lte06400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6400.0,6.0,-1.5,0.0256
lte06500-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.0,-1.5,-99.0
lte06500-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,1.5,-1.5,-99.0
lte06500-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.0,-1.5,0.2232
lte06500-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,2.5,-1.5,0.1871
lte06500-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.0,-1.5,0.1424
lte06500-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,3.5,-1.5,0.1109
lte06500-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.0,-1.5,0.0823
lte06500-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,4.5,-1.5,0.0641
lte06500-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.0,-1.5,0.0474
lte06500-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,5.5,-1.5,0.0351
lte06500-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6500.0,6.0,-1.5,0.0258
lte06600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.0,-1.5,0.3378
lte06600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,1.5,-1.5,-99.0
lte06600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.0,-1.5,0.2229
lte06600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,2.5,-1.5,0.1875
lte06600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.0,-1.5,0.1428
lte06600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,3.5,-1.5,0.1117
lte06600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.0,-1.5,0.0831
lte06600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,4.5,-1.5,0.0648
lte06600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.0,-1.5,0.0464
lte06600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,5.5,-1.5,0.0354
lte06600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6600.0,6.0,-1.5,0.026
lte06700-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.0,-1.5,0.3356
lte06700-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,1.5,-1.5,-99.0
lte06700-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.0,-1.5,0.2221
lte06700-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,2.5,-1.5,0.1881
lte06700-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.0,-1.5,0.1434
lte06700-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,3.5,-1.5,0.1126
lte06700-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.0,-1.5,0.084
lte06700-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,4.5,-1.5,0.0654
lte06700-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.0,-1.5,0.0481
lte06700-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,5.5,-1.5,0.0358
lte06700-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6700.0,6.0,-1.5,0.0262
lte06800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.0,-1.5,0.3338
lte06800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,1.5,-1.5,-99.0
lte06800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.0,-1.5,0.2225
lte06800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,2.5,-1.5,0.1886
lte06800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.0,-1.5,0.1443
lte06800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,3.5,-1.5,0.1142
lte06800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.0,-1.5,0.0849
lte06800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,4.5,-1.5,0.0662
lte06800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.0,-1.5,0.0486
lte06800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6800.0,5.5,-1.5,0.0361
lte06900-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.0,-1.5,-99.0
lte06900-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,1.5,-1.5,-99.0
lte06900-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.0,-1.5,0.2214
lte06900-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,2.5,-1.5,0.1897
lte06900-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.0,-1.5,0.1457
lte06900-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,3.5,-1.5,0.1147
lte06900-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.0,-1.5,0.086
lte06900-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,4.5,-1.5,0.0671
lte06900-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.0,-1.5,0.0492
lte06900-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,5.5,-1.5,0.0364
lte06900-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,6900.0,6.0,-1.5,0.0257
lte07000-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.0,-1.5,-99.0
lte07000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,1.5,-1.5,-99.0
lte07000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.0,-1.5,0.2216
lte07000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,2.5,-1.5,0.1898
lte07000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.0,-1.5,0.1465
lte07000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,3.5,-1.5,0.1164
lte07000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.0,-1.5,0.0872
lte07000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,4.5,-1.5,0.068
lte07000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.0,-1.5,0.0498
lte07000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,5.5,-1.5,0.0369
lte07000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7000.0,6.0,-1.5,0.0269
lte07200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.0,-1.5,0.33
lte07200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,1.5,-1.5,-99.0
lte07200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.0,-1.5,0.2239
lte07200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,2.5,-1.5,0.1913
lte07200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.0,-1.5,0.1489
lte07200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,3.5,-1.5,0.1195
lte07200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.0,-1.5,0.0898
lte07200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,4.5,-1.5,0.0699
lte07200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.0,-1.5,0.0513
lte07200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,5.5,-1.5,0.0379
lte07200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7200.0,6.0,-1.5,0.0275
lte07400-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.0,-1.5,0.3301
lte07400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,1.5,-1.5,-99.0
lte07400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.0,-1.5,-99.0
lte07400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,2.5,-1.5,0.1936
lte07400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.0,-1.5,0.1511
lte07400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,3.5,-1.5,0.1215
lte07400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.0,-1.5,0.0923
lte07400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,4.5,-1.5,0.0718
lte07400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.0,-1.5,0.0527
lte07400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,5.5,-1.5,0.0389
lte07400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7400.0,6.0,-1.5,0.0283
lte07600-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.0,-1.5,0.332
lte07600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,1.5,-1.5,-99.0
lte07600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.0,-1.5,0.2312
lte07600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,2.5,-1.5,0.1969
lte07600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.0,-1.5,0.1539
lte07600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,3.5,-1.5,0.1235
lte07600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.0,-1.5,0.0937
lte07600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,4.5,-1.5,0.0735
lte07600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.0,-1.5,0.054
lte07600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,5.5,-1.5,0.0399
lte07600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7600.0,6.0,-1.5,0.0291
lte07800-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.0,-1.5,0.3372
lte07800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,1.5,-1.5,0.2677
lte07800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.0,-1.5,0.2345
lte07800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,2.5,-1.5,0.1998
lte07800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.0,-1.5,0.1566
lte07800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,3.5,-1.5,0.1261
lte07800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.0,-1.5,0.0961
lte07800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,4.5,-1.5,0.0753
lte07800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.0,-1.5,0.0552
lte07800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,5.5,-1.5,0.0407
lte07800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,7800.0,6.0,-1.5,0.0298
lte08000-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.0,-1.5,0.3445
lte08000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,1.5,-1.5,0.2739
lte08000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.0,-1.5,0.2394
lte08000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,2.5,-1.5,0.2039
lte08000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.0,-1.5,0.1603
lte08000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,3.5,-1.5,0.129
lte08000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.0,-1.5,0.0972
lte08000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,4.5,-1.5,0.0771
lte08000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.0,-1.5,0.0564
lte08000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,5.5,-1.5,0.0415
lte08000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8000.0,6.0,-1.5,0.0304
lte08200-1.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.0,-1.5,0.357
lte08200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,1.5,-1.5,0.2837
lte08200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.0,-1.5,0.2487
lte08200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,2.5,-1.5,0.2124
lte08200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.0,-1.5,0.1663
lte08200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,3.5,-1.5,0.1327
lte08200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.0,-1.5,0.1001
lte08200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,4.5,-1.5,0.0781
lte08200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.0,-1.5,0.0571
lte08200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,5.5,-1.5,0.0419
lte08200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8200.0,6.0,-1.5,0.0308
lte08400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,1.5,-1.5,0.2932
lte08400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.0,-1.5,0.2556
lte08400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,2.5,-1.5,0.2172
lte08400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.0,-1.5,0.1696
lte08400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,3.5,-1.5,0.1352
lte08400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.0,-1.5,0.1022
lte08400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,4.5,-1.5,0.0796
lte08400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.0,-1.5,0.0584
lte08400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,5.5,-1.5,0.0427
lte08400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8400.0,6.0,-1.5,0.0313
lte08600-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,1.5,-1.5,0.3014
lte08600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.0,-1.5,0.2615
lte08600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,2.5,-1.5,0.2216
lte08600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.0,-1.5,0.1726
lte08600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,3.5,-1.5,0.1375
lte08600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.0,-1.5,0.1037
lte08600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,4.5,-1.5,0.0809
lte08600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.0,-1.5,0.0594
lte08600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,5.5,-1.5,0.0435
lte08600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8600.0,6.0,-1.5,0.0318
lte08800-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,1.5,-1.5,0.3088
lte08800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.0,-1.5,0.2669
lte08800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,2.5,-1.5,0.2257
lte08800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.0,-1.5,0.1755
lte08800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,3.5,-1.5,0.1396
lte08800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.0,-1.5,0.1053
lte08800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,4.5,-1.5,0.0821
lte08800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.0,-1.5,0.0603
lte08800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,5.5,-1.5,0.0442
lte08800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,8800.0,6.0,-1.5,0.0323
lte09000-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,1.5,-1.5,0.315
lte09000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.0,-1.5,0.272
lte09000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,2.5,-1.5,0.2295
lte09000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.0,-1.5,0.1781
lte09000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,3.5,-1.5,0.1414
lte09000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.0,-1.5,0.1066
lte09000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,4.5,-1.5,0.0832
lte09000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.0,-1.5,0.0611
lte09000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,5.5,-1.5,0.0448
lte09000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9000.0,6.0,-1.5,0.0327
lte09200-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,1.5,-1.5,0.3211
lte09200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.0,-1.5,0.2766
lte09200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,2.5,-1.5,0.2328
lte09200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.0,-1.5,0.1803
lte09200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,3.5,-1.5,0.143
lte09200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.0,-1.5,0.1077
lte09200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,4.5,-1.5,0.084
lte09200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.0,-1.5,0.0618
lte09200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,5.5,-1.5,0.0454
lte09200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9200.0,6.0,-1.5,0.0331
lte09400-1.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,1.5,-1.5,0.3262
lte09400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.0,-1.5,0.2811
lte09400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,2.5,-1.5,0.2363
lte09400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.0,-1.5,0.1824
lte09400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,3.5,-1.5,0.1444
lte09400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.0,-1.5,0.1088
lte09400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,4.5,-1.5,0.0849
lte09400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.0,-1.5,0.0623
lte09400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,5.5,-1.5,0.0458
lte09400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9400.0,6.0,-1.5,0.0334
lte09600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.0,-1.5,0.2854
lte09600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,2.5,-1.5,0.2396
lte09600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.0,-1.5,0.1854
lte09600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,3.5,-1.5,0.1464
lte09600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.0,-1.5,0.11
lte09600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,4.5,-1.5,0.0855
lte09600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.0,-1.5,0.0629
lte09600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,5.5,-1.5,0.0462
lte09600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9600.0,6.0,-1.5,0.0336
lte09800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.0,-1.5,0.2893
lte09800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,2.5,-1.5,0.2455
lte09800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.0,-1.5,0.1895
lte09800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,3.5,-1.5,0.1482
lte09800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.0,-1.5,0.111
lte09800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,4.5,-1.5,0.0863
lte09800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.0,-1.5,0.0632
lte09800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,5.5,-1.5,0.0465
lte09800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,9800.0,6.0,-1.5,0.0339
lte10000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.0,-1.5,0.2951
lte10000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,2.5,-1.5,0.2527
lte10000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.0,-1.5,0.1949
lte10000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,3.5,-1.5,0.1502
lte10000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.0,-1.5,0.1115
lte10000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,4.5,-1.5,0.0867
lte10000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.0,-1.5,0.0636
lte10000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,5.5,-1.5,0.0467
lte10000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10000.0,6.0,-1.5,0.034
lte10200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.0,-1.5,0.3023
lte10200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,2.5,-1.5,0.2598
lte10200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.0,-1.5,0.201
lte10200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,3.5,-1.5,0.1534
lte10200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.0,-1.5,0.112
lte10200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,4.5,-1.5,0.0868
lte10200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.0,-1.5,0.0638
lte10200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,5.5,-1.5,0.0469
lte10200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10200.0,6.0,-1.5,0.0342
lte10400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.0,-1.5,0.3079
lte10400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,2.5,-1.5,0.2665
lte10400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.0,-1.5,0.2057
lte10400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,3.5,-1.5,0.1569
lte10400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.0,-1.5,0.1127
lte10400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,4.5,-1.5,0.0873
lte10400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.0,-1.5,0.0643
lte10400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,5.5,-1.5,0.0472
lte10400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10400.0,6.0,-1.5,0.0343
lte10600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.0,-1.5,0.3126
lte10600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,2.5,-1.5,0.2702
lte10600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.0,-1.5,0.2112
lte10600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,3.5,-1.5,0.1612
lte10600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.0,-1.5,0.1142
lte10600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,4.5,-1.5,0.0878
lte10600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.0,-1.5,0.0645
lte10600-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,5.5,-1.5,0.0473
lte10600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10600.0,6.0,-1.5,0.0344
lte10800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.0,-1.5,0.3146
lte10800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,2.5,-1.5,0.2747
lte10800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.0,-1.5,0.2143
lte10800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,3.5,-1.5,0.1647
lte10800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.0,-1.5,0.1162
lte10800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,4.5,-1.5,0.088
lte10800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.0,-1.5,0.0645
lte10800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,5.5,-1.5,0.0473
lte10800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,10800.0,6.0,-1.5,0.0344
lte11000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.0,-1.5,0.3158
lte11000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,2.5,-1.5,0.276
lte11000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.0,-1.5,0.2167
lte11000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,3.5,-1.5,0.168
lte11000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.0,-1.5,0.1188
lte11000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,4.5,-1.5,0.0882
lte11000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.0,-1.5,0.0645
lte11000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,5.5,-1.5,0.0473
lte11000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11000.0,6.0,-1.5,0.0344
lte11200-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.0,-1.5,0.3163
lte11200-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,2.5,-1.5,0.2765
lte11200-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.0,-1.5,0.2183
lte11200-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,3.5,-1.5,0.1705
lte11200-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.0,-1.5,0.1214
lte11200-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,4.5,-1.5,0.089
lte11200-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.0,-1.5,0.0647
lte11200-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,5.5,-1.5,0.0473
lte11200-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11200.0,6.0,-1.5,0.0345
lte11400-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.0,-1.5,0.3159
lte11400-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,2.5,-1.5,0.2764
lte11400-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.0,-1.5,0.2191
lte11400-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,3.5,-1.5,0.1725
lte11400-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.0,-1.5,0.1238
lte11400-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,4.5,-1.5,0.0902
lte11400-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.0,-1.5,0.065
lte11400-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,5.5,-1.5,0.0474
lte11400-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11400.0,6.0,-1.5,0.0345
lte11600-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.0,-1.5,0.3149
lte11600-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,2.5,-1.5,0.2756
lte11600-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.0,-1.5,0.2193
lte11600-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,3.5,-1.5,0.1738
lte11600-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.0,-1.5,0.1258
lte11600-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,4.5,-1.5,0.0919
lte11600-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,5.0,-1.5,0.0653
lte11600-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11600.0,6.0,-1.5,0.0346
lte11800-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.0,-1.5,0.3132
lte11800-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,2.5,-1.5,0.2745
lte11800-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.0,-1.5,0.2188
lte11800-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,3.5,-1.5,0.1652
lte11800-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.0,-1.5,0.1273
lte11800-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,4.5,-1.5,0.0936
lte11800-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.0,-1.5,0.0659
lte11800-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,5.5,-1.5,0.0478
lte11800-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,11800.0,6.0,-1.5,0.0346
lte12000-2.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.0,-1.5,0.3114
lte12000-2.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,2.5,-1.5,0.2728
lte12000-3.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.0,-1.5,0.2179
lte12000-3.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,3.5,-1.5,0.1652
lte12000-4.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.0,-1.5,0.1284
lte12000-4.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,4.5,-1.5,0.0951
lte12000-5.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.0,-1.5,0.0667
lte12000-5.50-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,5.5,-1.5,-99.0
lte12000-6.00-1.5.PHOENIX-ACES-AGSS-COND-2011.ATMOS.fits,12000.0,6.0,-1.5,-99.0

